Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models

In this study, we develop nonparametric analysis of deviance tools for generalized partially linear models based on local polynomial fitting. Assuming a canonical link, we propose expressions for both local and global analysis of deviance, which admit an additivity property that reduces to analysis of variance decompositions in the Gaussian case. Chi-square tests based on integrated likelihood functions are proposed to formally test whether the nonparametric term is significant. Simulation results are shown to illustrate the proposed chi-square tests and to compare them with an existing procedure based on penalized splines. The methodology is applied to German Bundesbank Federal Reserve data.

==> Huang, Härdle (2017)/jbes2016-0154code online supplementary/gplm_sim_ex5_poisson_non-orthogonal.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 5, Poisson
# z1 and z2 NON-orthogonal to x
# need to run the functions defined towards the end of this file
# need to specify the sample size, true non-smooth function "truemt" exp or cos, value of a,  and set the random.seed


#partial linear exp POISSON a=0,1,2
#exp a=0 n=100 seed(201506200)
#exp a=1 n=100  set.seed(201506100)
#exp a=2 n=100  set.seed(201606100)
#exp a=0 n=200  set.seed(20150831)
#exp a=1 n=200 set.seed(201508831)
#exp a=2 n=200
set.seed(201612831)


#partial linear cos POISSON a=0.5, 1.5
#cos a=1.5 n=100 set.seed(20150619)
#cos a=1.5 n=200 set.seed(10216102)
#cos a=0.5 n=200 set.seed(20161201)
#cos a=0.5 n=100 set.seed(201505293)

### load mgcv package
library("mgcv")
library("MASS")

#sample size n=100 or 200
samplen <- 200
Nsim<- 5000

# try 5 values of bandwidth
hchoice<- c(0.15, 0.2,  0.25,    0.3, 0.4)
hlength<- length(hchoice)
nlnrcov<- 2

#grid points on [-0.5,1]
tgrid <- seq(-0.5, 1.0, 0.005) #length 301

#initialization
intD <- matrix(0, nrow=Nsim, ncol=hlength)
teststat <- matrix(0, nrow=Nsim, ncol=hlength)
pvalue <- matrix(0, nrow=Nsim, ncol=hlength)
degfee<- matrix(0, nrow=Nsim, ncol=hlength)
mdiff<- matrix(0, nrow=Nsim, ncol=hlength)
# to check convergence 
conv<- matrix(1, nrow=Nsim, ncol=hlength)

bb<- matrix(0, nrow=Nsim, ncol=(nlnrcov*hlength))
mhat <- matrix(0, nrow=samplen, ncol=(hlength*Nsim))

AICc<- matrix(0, nrow=Nsim, ncol=hlength)
#set the initial value as the smallest bandwidth
AICch<- rep(0.15, Nsim)
AICcpvalue<- rep(0.99999, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.15, Nsim)
adaptivepvalue<-rep(0.99999, Nsim)

x2xtcorr <- rep(0, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)


a <- 2.0
for (k in 1:Nsim) {

checkdata<- rep(0, length(tgrid))

# to simulate correlated data rho=0.3
varmat<- matrix(c(1.0, 0.3,0.3, 1.0),2,2)

while (any(checkdata<=5))
{
  xdata<- mvrnorm(samplen, rep(0, 2), varmat)

  xtmp<- pnorm(xdata[,2])
  xt<-  1.5*(xtmp-min(xtmp))/(max(xtmp)-min(xtmp)) -0.5
#so that xt is unfirom on (-0.5,1) with min=-0.5 and max=1

  checkdata <- countdata(xt, tgrid, 0.15)
}
  x2<- 0.5*xdata[,1]
  x1<- ifelse( (runif(samplen,-1,1))>0, 1, -1)
  t.order <- order(xt)
  xt <- xt[t.order]
  x1 <- x1[t.order]
  x2<-x2[t.order]
  
  incvec<- rep(1, samplen) 

###########non-orthogonal
#  xtt <- cbind(incvec, xt)
#  proj.li.xt<- xtt %*%(solve( t(xtt) %*% xtt))%*% t(xtt)
#  x1.th <- (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*%x1
#  x2.th <-  (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*% x2

#non-orthogonal 
  x1.th<- x1
  x2.th<- x2

  beta1 <-  0.1
  beta2<-  -0.1

#specify truemt function exp or cos
#truemt <- a*cos(2*pi*xt)
  truemt <- a*exp(-16*xt*xt)

  eta <-  -1+beta1*x1.th+beta2*x2.th + truemt

#poisson
lambda0 <- exp(eta)
y0 <- as.integer(rpois(samplen, lambda0))

x2xtcorr[k] <- cor(x2, xt)


d4 <- data.frame(x1.th, x2.th, xt, y0)
names(d4)<- c("x1.th", "x2.th", "xt", "y0")

t.range<- max(xt)-min(xt)
tgrid <- seq(-0.5, 1.0, 0.005) #length 301



AICcmin <- 10
for (hi in 1: hlength) {
h<- hchoice[hi]
#call the function
semilogit<- anodev.gplm.poisson.chisq(d4$y0 , d4$x1.th, d4$x2.th, d4$xt, tgrid, h)

# proposed chi-square test statistic 
teststat[k, hi]<-  semilogit$teststat0
intD[k,hi]<-  semilogit$intDev
pvalue[k, hi]<- semilogit$chipvalue
mdiff[k, hi]<- sum( (semilogit$thetastar-truemt)^2)/samplen
# if non-convergent
if (semilogit$notconv==1)  conv[k, hi] <-0

degfee[k, hi] <- semilogit$degfree
bb[k,((hi*2-1): (hi*2))]<- semilogit$bcoeff
#b1, b2 for h=0.15, then b1, b2 for h=0.2, ...
 
mhat[, ((k-1)*hlength+hi)] <- semilogit$thetastar
#mhat for h1, h2, ... h5, 

#calculate AICc and find AICcmin
AICc[k, hi] <- log(intD[k,hi]/ samplen) + 2*(degfee[k, hi] +1) /(samplen - degfee[k, hi] -2)
if  ((AICc[k, hi] < AICcmin) && (conv[k,hi]==1)) { AICcmin <- AICc[k, hi] 
                                               AICch[k] <- h
                                               }
#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  ((pvalue[k,hi] < adaptivepvalue[k]) && (conv[k,hi]==1)) { adaptivepvalue[k] <- pvalue[k,hi] 
                                                              adaptiveh[k]<- h
                                                           }

  } 
#end hi bandiwdth
if (any(conv[k,]==1)) {
  findaicc<- (hchoice==AICch[k] )
  AICcpvalue[k] <- pvalue[k, findaicc]
  }
 else {cat("all h values fail to converge\n")}
 
#mgcv package
b.gam <- gam(d4$y0~ d4$x1.th+d4$x2.th+s(d4$xt), method="REML", family = poisson(link = "log"))
gam.p0[k] <- summary(b.gam, p.type=0)$s.pv
gam.p1[k] <- summary(b.gam, p.type=1)$s.pv
gam.pn[k] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[k] <- summary(b.gam)$edf
gam.ts[k] <- summary(b.gam)$chi.sq

cat(k,"/")
} 
# k loop

testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=hlength, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2

degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                             mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                             mean(degfee[,5]), sd(degfee[,5])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))

print("gam")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))/Nsim
print(summary(gam.edf))
print(sqrt(var(gam.edf)))

print(summary(x2xtcorr))

print(sd(x2xtcorr))


####check convergence  for fixed bandwidth 

print( colSums(conv))

testresults3<- round(matrix(c(hchoice, ((colSums((pvalue*conv>0) & (pvalue*conv <=0.05)))/colSums(conv))),nrow=2,ncol=hlength, byrow=TRUE),6)
print(testresults3)

####chcek convergence  for the smallest bandwidth

print( sum(conv[,1]))
testresults4<- rep(0, hlength)
testresults4[1]<- sum((pvalue[,1]*conv[,1])<=0.05)/sum(conv[,1]) 
testresults4[2]<- sum((pvalue[,2]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[3]<- sum((pvalue[,3]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[4]<- sum((pvalue[,4]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[5] <- sum((pvalue[,5]*conv[,1])<=0.05)/sum(conv[,1])
print(round(matrix(c(hchoice, testresults4),nrow=2,ncol=hlength, byrow=TRUE),6))




#####################################################

##########################################
#count number of data points around each grid point 
countdata=function(xdata, xgrid, h)
{ 

  nsize <-length(xdata)
  gridlength <- length(xgrid)
  ncount <- rep(0, gridlength)
  for(i in 1:gridlength){
    xnhd<- ifelse(abs(xdata-xgrid[i])<=h,1,0)
    ncount[i]=sum(xnhd)
  }
  ncount
}

#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}

#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}


#######analysis of deviance function for log (poisson) partially linear model ##########
#using Epanechnikov kernel, xgrid must be equally spaced
# testing no effect of xt
#x1 x2 linear part 
#xt nonparametric part
anodev.gplm.poisson.chisq <- function(y, x1, x2, xt, tgrid, h)
{
g.glm<- glm(y ~  x1+x2+xt, family = poisson(link = "log"))

##get initial value for parameters
bcoeff<- g.glm$coeff[2:3]

g0.glm<- glm(y ~  x1+x2, family = poisson(link = "log"))

samplen<- length(y)
#normalizing weights integrated over tgrid to 1
gridlength <- length(tgrid)
gridint <- tgrid[2] - tgrid[1]
bigK <- matrix(0, ncol=gridlength, nrow=samplen)
for (i in 1:samplen)
            bigK[i,] <-  (epkernel(((xt[i] - tgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=samplen, ncol=samplen) %*% bigK)

# use local likelihood
d4.dev <- rep(0, length(tgrid))
d4.coeff <- matrix(0, nrow=length(tgrid), ncol=2)
d4.linear <- matrix(0, ncol=length(tgrid), nrow=samplen)

#iteration begins
nitrt <- 0
bdiff <- 100

while ((bdiff >0.001) & (nitrt <30)) {
nitrt<- nitrt+1

for (j in 1:length(tgrid)) {
xt.local <- xt-tgrid[j]
kweights <- bigKK[,j]

# keep parametric part fixed, and fit local linear for xt
#set maxit=5, it is sufficient to update the values
#offset(I(1.3 * X1))
d4.glm<- glm(y~ offset(bcoeff[1]*x1)+offset(bcoeff[2]*x2)+xt.local , family = poisson(link = "log"), weights=kweights, control=glm.control(maxit=5))

d4.dev[j] <- d4.glm$dev
d4.coeff[j,] <- d4.glm$coeff
d4.linear[,j] <- (d4.glm$coeff[1]+ d4.glm$coeff[2]*xt.local )*kweights

} 
# j loop grid

thetastar<- (apply(d4.linear,1, sum) *gridint)

#keep nonparametric part fixed, and fit linear terms for x1 and x2
#set maxit=5, it is sufficient to update the values
para.glm<- glm(y~ -1+ x1+x2+offset(thetastar) , family = poisson(link = "log"), control=glm.control(maxit=5))

bdiff <- sum(abs(para.glm$coeff-bcoeff))

bcoeff <- para.glm$coeff
} 
#end of while 

#usually, the algorithm converges
notconv<-0

#if nitrt==30 then non-convergence
if (nitrt==30) {
   print("ERROR")
   notconv<- 1
            }

intDev <- sum(d4.dev)* gridint
teststat0<- -(intDev- g0.glm$dev )



d4.H<- proj.ep.symmetric(xt, tgrid, h)
degfree <- d4.H$defree 
chipvalue<- 1.0- pchisq(teststat0, degfree-1)

list(intDev=intDev, teststat0 = teststat0, bcoeff=bcoeff,  thetastar=thetastar, degfree=degfree, chipvalue=chipvalue, notconv=notconv)

}



==> Huang, Härdle (2017)/jbes2016-0154code online supplementary/gplm_sim_ex5_poisson_orthogonal.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 5, Poisson
# z1 and z2 orthogonal to x
# need to run the functions defined towards the end of this file
# need to specify the sample size, true non-smooth function "truemt" exp or cos, value of a,  and set the random.seed




#partial linear exp POISSON a=0,1,2
#exp a=0 n=100 seed(201506200)
#exp a=1 n=100  set.seed(201506100)
#exp a=2 n=100  set.seed(201606100)
#exp a=0 n=200  set.seed(20150831)
#exp a=1 n=200 set.seed(201508831)
#exp a=2 n=200
set.seed(201612831)


#partial linear cos POISSON a=0.5, 1.5
#cos a=1.5 n=100 set.seed(20150619)
#cos a=1.5 n=200 set.seed(10216102)
#cos a=0.5 n=200 set.seed(20161201)
#cos a=0.5 n=100 set.seed(201505293)

### load mgcv package
library("mgcv")
library("MASS")

samplen <- 200
Nsim<- 5000

# try 5 values of bandwidth
hchoice<- c(0.15, 0.2,  0.25,    0.3, 0.4)
hlength<- length(hchoice)
nlnrcov<- 2

#grid points on [-0.5,1]
tgrid <- seq(-0.5, 1.0, 0.005) #length 301

#initialization
intD <- matrix(0, nrow=Nsim, ncol=hlength)
teststat <- matrix(0, nrow=Nsim, ncol=hlength)
pvalue <- matrix(0, nrow=Nsim, ncol=hlength)
degfee<- matrix(0, nrow=Nsim, ncol=hlength)
mdiff<- matrix(0, nrow=Nsim, ncol=hlength)
# to check convergence 
conv<- matrix(1, nrow=Nsim, ncol=hlength)

bb<- matrix(0, nrow=Nsim, ncol=(nlnrcov*hlength))
mhat <- matrix(0, nrow=samplen, ncol=(hlength*Nsim))

AICc<- matrix(0, nrow=Nsim, ncol=hlength)
#set the initial value as the smallest bandwidth
AICch<- rep(0.15, Nsim)
AICcpvalue<- rep(0.99999, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.15, Nsim)
adaptivepvalue<-rep(0.99999, Nsim)

x2xtcorr <- rep(0, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)


 
a <- 2.0
for (k in 1:Nsim) {

checkdata<- rep(0, length(tgrid))

# to simulate correlated data rho=0.3
varmat<- matrix(c(1.0, 0.3,0.3, 1.0),2,2)

while (any(checkdata<=5))
{
  xdata<- mvrnorm(samplen, rep(0, 2), varmat)

  xtmp<- pnorm(xdata[,2])
  xt<-  1.5*(xtmp-min(xtmp))/(max(xtmp)-min(xtmp)) -0.5
#so that xt is unfirom on (-0.5,1) with min=-0.5 and max=1

  checkdata <- countdata(xt, tgrid, 0.15)
}
  x2<- 0.5*xdata[,1]
  x1<- ifelse( (runif(samplen,-1,1))>0, 1, -1)

  t.order <- order(xt)
  xt <- xt[t.order]
  x1 <- x1[t.order]
  x2<-x2[t.order]
  
  incvec<- rep(1, samplen) 

  xtt <- cbind(incvec, xt)

  proj.li.xt<- xtt %*%(solve( t(xtt) %*% xtt))%*% t(xtt)

  x1.th <- (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*%x1

  x2.th <-  (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*% x2

  beta1 <-  0.1
  beta2<-  -0.1

#specify truemt function exp or cos
#truemt <- a*cos(2*pi*xt)
  truemt <- a*exp(-16*xt*xt)
#plot(xt, truemt)
  eta <-  -1+beta1*x1.th+beta2*x2.th + truemt

#poisson
lambda0 <- exp(eta)
y0 <- as.integer(rpois(samplen, lambda0))

x2xtcorr[k] <- cor(x2, xt)


d4 <- data.frame(x1.th, x2.th, xt, y0)
names(d4)<- c("x1.th", "x2.th", "xt", "y0")

t.range<- max(xt)-min(xt)
tgrid <- seq(-0.5, 1.0, 0.005) #length 301



AICcmin <- 10
for (hi in 1: hlength) {
h<- hchoice[hi]
#call the function
semilogit<- anodev.gplm.poisson.chisq(d4$y0 , d4$x1.th, d4$x2.th, d4$xt, tgrid, h)

# proposed chi-square test statistic 
teststat[k, hi]<-  semilogit$teststat0
intD[k,hi]<-  semilogit$intDev
pvalue[k, hi]<- semilogit$chipvalue
mdiff[k, hi]<- sum( (semilogit$thetastar-truemt)^2)/samplen
# if non-convergent
if (semilogit$notconv==1)  conv[k, hi] <-0

degfee[k, hi] <- semilogit$degfree
bb[k,((hi*2-1): (hi*2))]<- semilogit$bcoeff
#b1, b2 for h=0.15, then b1, b2 for h=0.2, ...
 
mhat[, ((k-1)*hlength+hi)] <- semilogit$thetastar
#mhat for h1, h2, ... h5, 

#calculate AICc and find AICcmin
AICc[k, hi] <- log(intD[k,hi]/ samplen) + 2*(degfee[k, hi] +1) /(samplen - degfee[k, hi] -2)
if  ((AICc[k, hi] < AICcmin) && (conv[k,hi]==1)) { AICcmin <- AICc[k, hi] 
                                               AICch[k] <- h
                                               }
#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  ((pvalue[k,hi] < adaptivepvalue[k]) && (conv[k,hi]==1)) { adaptivepvalue[k] <- pvalue[k,hi] 
                                                              adaptiveh[k]<- h
                                                           }

  } 
#end hi bandiwdth
if (any(conv[k,]==1)) {
  findaicc<- (hchoice==AICch[k] )
  AICcpvalue[k] <- pvalue[k, findaicc]
  }
 else {cat("all h values fail to converge\n")}
 
#mgcv package
b.gam <- gam(d4$y0~ d4$x1.th+d4$x2.th+s(d4$xt), method="REML", family = poisson(link = "log"))
gam.p0[k] <- summary(b.gam, p.type=0)$s.pv
gam.p1[k] <- summary(b.gam, p.type=1)$s.pv
gam.pn[k] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[k] <- summary(b.gam)$edf
gam.ts[k] <- summary(b.gam)$chi.sq

cat(k,"/")
} 
# k loop

testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=hlength, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2

degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                             mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                             mean(degfee[,5]), sd(degfee[,5])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))

print("gam")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))/Nsim
print(summary(gam.edf))
print(sqrt(var(gam.edf)))

print(summary(x2xtcorr))

print(sd(x2xtcorr))


####check convergence  for fixed bandwidth 

print( colSums(conv))

testresults3<- round(matrix(c(hchoice, ((colSums((pvalue*conv>0) & (pvalue*conv <=0.05)))/colSums(conv))),nrow=2,ncol=hlength, byrow=TRUE),6)
print(testresults3)

####chcek convergence  for the smallest bandwidth

print( sum(conv[,1]))
testresults4<- rep(0, hlength)
testresults4[1]<- sum((pvalue[,1]*conv[,1])<=0.05)/sum(conv[,1]) 
testresults4[2]<- sum((pvalue[,2]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[3]<- sum((pvalue[,3]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[4]<- sum((pvalue[,4]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[5] <- sum((pvalue[,5]*conv[,1])<=0.05)/sum(conv[,1])
print(round(matrix(c(hchoice, testresults4),nrow=2,ncol=hlength, byrow=TRUE),6))




#####################################################

##########################################
#count number of data points around each grid point 
countdata=function(xdata, xgrid, h)
{ 

  nsize <-length(xdata)
  gridlength <- length(xgrid)
  ncount <- rep(0, gridlength)
  for(i in 1:gridlength){
    xnhd<- ifelse(abs(xdata-xgrid[i])<=h,1,0)
    ncount[i]=sum(xnhd)
  }
  ncount
}

#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}

#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}


#######analysis of deviance function for log (poisson) partially linear model ##########
#using Epanechnikov kernel, xgrid must be equally spaced
# testing no effect of xt
#x1 x2 linear part 
#xt nonparametric part
anodev.gplm.poisson.chisq <- function(y, x1, x2, xt, tgrid, h)
{
g.glm<- glm(y ~  x1+x2+xt, family = poisson(link = "log"))

##get initial value for parameters
bcoeff<- g.glm$coeff[2:3]

g0.glm<- glm(y ~  x1+x2, family = poisson(link = "log"))

samplen<- length(y)
#normalizing weights integrated over tgrid to 1
gridlength <- length(tgrid)
gridint <- tgrid[2] - tgrid[1]
bigK <- matrix(0, ncol=gridlength, nrow=samplen)
for (i in 1:samplen)
            bigK[i,] <-  (epkernel(((xt[i] - tgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=samplen, ncol=samplen) %*% bigK)

# use local likelihood
d4.dev <- rep(0, length(tgrid))
d4.coeff <- matrix(0, nrow=length(tgrid), ncol=2)
d4.linear <- matrix(0, ncol=length(tgrid), nrow=samplen)

#iteration begins
nitrt <- 0
bdiff <- 100

while ((bdiff >0.001) & (nitrt <30)) {
nitrt<- nitrt+1

for (j in 1:length(tgrid)) {
xt.local <- xt-tgrid[j]
kweights <- bigKK[,j]

# keep parametric part fixed, and fit local linear for xt
#set maxit=5, it is sufficient to update the values
#offset(I(1.3 * X1))
d4.glm<- glm(y~ offset(bcoeff[1]*x1)+offset(bcoeff[2]*x2)+xt.local , family = poisson(link = "log"), weights=kweights, control=glm.control(maxit=5))

d4.dev[j] <- d4.glm$dev
d4.coeff[j,] <- d4.glm$coeff
d4.linear[,j] <- (d4.glm$coeff[1]+ d4.glm$coeff[2]*xt.local )*kweights

} 
# j loop grid

thetastar<- (apply(d4.linear,1, sum) *gridint)

#keep nonparametric part fixed, and fit linear terms for x1 and x2
#set maxit=5, it is sufficient to update the values
para.glm<- glm(y~ -1+ x1+x2+offset(thetastar) , family = poisson(link = "log"), control=glm.control(maxit=5))

bdiff <- sum(abs(para.glm$coeff-bcoeff))

bcoeff <- para.glm$coeff
} 
#end of while 

#usually, the algorithm converges
notconv<-0

#if nitrt==30 then non-convergence
if (nitrt==30) {
   print("ERROR")
   notconv<- 1
            }

intDev <- sum(d4.dev)* gridint
teststat0<- -(intDev- g0.glm$dev )



d4.H<- proj.ep.symmetric(xt, tgrid, h)
degfree <- d4.H$defree 
chipvalue<- 1.0- pchisq(teststat0, degfree-1)

list(intDev=intDev, teststat0 = teststat0, bcoeff=bcoeff,  thetastar=thetastar, degfree=degfree, chipvalue=chipvalue, notconv=notconv)

}



==> Huang, Härdle (2017)/jbes2016-0154code online supplementary/gplm_sim_example1_H0_fixed_design.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 1 under H0 fixed design, x equally-spaced on [0,1]
# need to run the functions defined towards the end of this file
# need to specify the sample size and set the random.seed, assume that data x are equally-spaced on [0,1]


### load mgcv package

library("mgcv")

#a=0 under H0 
a <- 0.0

#sample size 50, 100, 200
samplen <- 50
#number of simulations
Nsim<- 5000
#fixed equally-spaced design
xt <- seq(0, 1, length=samplen)

# try 7 values of bandwidth, 0.1, 0.12, 0.15, 0.17, 0.2, 0.25, and 0.3
hlength<- 7

#initialization
chi.teststat <- matrix(0, nrow=Nsim, ncol=hlength)

pvalue <- matrix(0, nrow=Nsim, ncol=hlength)

degfee<- matrix(0, nrow=Nsim, ncol=hlength)

#integrated deviance
intDall <- matrix(0, nrow=Nsim, ncol=hlength)
  
#AICc values for 7 values of bandwidth
AICc<- matrix(0, nrow=Nsim, ncol=hlength)

#bandwidth select by AICc and its p-value
AICch<- rep(0, Nsim)
AICcpvalue<- rep(0, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.1, Nsim)

adaptivepvalue<-rep(0.99999, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)


#a=0 n=50 fixed design xtequally-spaced
set.seed(2015012710) 

#a=0 n=100 fixed design   x equally-spaced
#set.seed(2012061310)

#a=0 n=200 fixed design x equally-spaced
#set.seed(2015012810)

tgrid <- seq(0.0, 1.0, 0.005) #length 201

for (j in 1:Nsim) {

beta0 <- -1.0

# under H0
eta <- beta0+ a*cos(2*pi*xt)

p0 <- exp(eta)/(1+exp(eta))
y0 <- as.integer(rbinom(samplen, 1, p0))
t.order <- order(xt)
d4 <- data.frame(xt[t.order], y0[t.order])
names(d4)<- c("xt", "y0")

hchoice<- c(0.1,  0.12,  0.15, 0.17,  0.2,  0.25,  0.3)

AICcmin <- 10
for (hi in 1: hlength) {
h<- hchoice[hi]

#call the function
chi.teststat[j, hi]<-  anodev.logit.chisq(d4$y0, d4$xt, tgrid, h)$teststat
intDall[j,hi]<-  anodev.logit.chisq(d4$y0, d4$xt, tgrid, h)$intD

#get the smoother matrix
d4.H<- proj.ep.symmetric(d4$xt, tgrid, h)

#get the trace of smoother matrix
degfee[j, hi] <- d4.H$defree

#calculate AICc and find AICcmin
AICc[j, hi] <- log(intDall[j,hi]/ samplen) + 2*(degfee[j, hi] +1) /(samplen - degfee[j, hi] -2)
if  (AICc[j, hi] < AICcmin) { AICcmin <- AICc[j, hi] 
                                               AICch[j] <- h
                                               }
# proposed chi-square test statistic p-value
pvalue[j,hi] <- 1- pchisq(chi.teststat[j,hi], (degfee[j,hi]-1))

#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  (pvalue[j,hi] < adaptivepvalue[j]) { adaptivepvalue[j] <- pvalue[j,hi] 
                                                              adaptiveh[j]<- h
                                                           }

  } 
#end hi bandiwdth
findaicc<- (hchoice==AICch[j] )
AICcpvalue[j] <- pvalue[j, findaicc]

#mgcv package
b.gam <- gam(d4$y0~ s(d4$xt), method="REML", family = binomial(link = "logit"))
gam.p0[j] <- summary(b.gam, p.type=0)$s.pv
gam.p1[j] <- summary(b.gam, p.type=1)$s.pv
gam.pn[j] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[j] <- summary(b.gam)$edf
gam.ts[j] <- summary(b.gam)$chi.sq

cat(j,"/")

} 
# j loop


testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=7, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2

degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                                                mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                                               mean(degfee[,5]), sd(degfee[,5]), mean(degfee[,6]), sd(degfee[,6]),
                                                mean(degfee[,7]), sd(degfee[,7])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))


print("gam")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))
print(summary(gam.edf))
print(sqrt(var(gam.edf)))


#############################
#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}

#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}
#######analysis of deviance function ##########
#using Epanechnikov kernel, xgrid must be equally spaced
#testing no effect of x
anodev.logit.chisq <- function(y, x, xgrid, h)
{
gridlength <- length(xgrid)
gridint <- xgrid[2] - xgrid[1]
datalength<- length(x)
bigK <- matrix(0, ncol=gridlength, nrow=datalength)
for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

global.glm<- glm(y ~ 1, family = binomial(link = "logit"))

d.dev <- rep(0, gridlength)
d.coeff <- matrix(0, nrow=gridlength, ncol=2)

for (i in 1:gridlength) {
x.local <- x-xgrid[i]
kweights <- bigKK[,i]

d.glm<- glm(y~ x.local , family = binomial(link = "logit"), weights=kweights)
d.dev[i] <- d.glm$dev
d.coeff[i,] <- d.glm$coeff

} 
# i loop
intD<- sum(d.dev)* gridint
teststat<- -(intD- global.glm$dev )
 list(intD=intD, teststat = teststat)

}


==> Huang, Härdle (2017)/jbes2016-0154code online supplementary/gplm_sim_example1_H0_random_design.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 1 under H0, x random, uniform on [0,1]
# need to run the functions defined towards the end of this file
# need to specify the sample size and set the random.seed, assume that data x are uniform on [0,1]



### load mgcv package
library("mgcv")

#a=0 under H0
a <- 0.0

#a=0 n=200 random set.seed(20120613) 
#a=0 n=100 random design  set.seed(20150202)
#a=0 n=50 random design 
set.seed(20150127) 

#sample size 50, 100, 200
samplen <- 50
Nsim<- 5000

# try 7 values of bandwidth, 0.1, 0.12, 0.15, 0.17, 0.2, 0.25, and 0.3
hlength<- 7

#initialization
chi.teststat <- matrix(0, nrow=Nsim, ncol=hlength)

pvalue <- matrix(0, nrow=Nsim, ncol=hlength)

degfee<- matrix(0, nrow=Nsim, ncol=hlength)

#integrated deviance
intDall <- matrix(0, nrow=Nsim, ncol=hlength)

#AICc values for 7 values of bandwidth 
AICc<- matrix(0, nrow=Nsim, ncol=hlength)

#bandwidth select by AICc and its p-value
AICch<- rep(0, Nsim)
AICcpvalue<- rep(0, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.1, Nsim)

adaptivepvalue<-rep(0.99999, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)

#range of t set as [0,1]
tgrid <- seq(0.0, 1.0, 0.005) #length 201

for (j in 1:Nsim) {

########## random design check if every neighborhood has at least 3 points at smallest h #############


checkdata<- rep(0, length(tgrid))

while (any(checkdata<=2))
{
xt <- c(runif((samplen-2)), 0,1)
t.range<- max(xt)-min(xt)


#check if there is sufficient data around each grid point when h=0.1

checkdata <- countdata(xt, tgrid, 0.1)
#print(any(checkdata<=2))
}

beta0 <- -1.0

eta <- beta0+ a*cos(2*pi*xt)

p0 <- exp(eta)/(1+exp(eta))
y0 <- as.integer(rbinom(samplen, 1, p0))
t.order <- order(xt)
d4 <- data.frame(xt[t.order], y0[t.order])
names(d4)<- c("xt", "y0")

hchoice<- c(0.1,  0.12,  0.15, 0.17,  0.2,  0.25,  0.3)
AICcmin <- 10

for (hi in 1: hlength) {
h<- hchoice[hi]
#call the function
chi.teststat[j, hi]<-  anodev.logit.chisq(d4$y0, d4$xt, tgrid, h)$teststat
intDall[j,hi]<-  anodev.logit.chisq(d4$y0, d4$xt, tgrid, h)$intD

#get the smoother matrix
d4.H<- proj.ep.symmetric(d4$xt, tgrid, h)

#get the trace of smoother matrix
degfee[j, hi] <- d4.H$defree

#calculate AICc and find AICcmin
AICc[j, hi] <- log(intDall[j,hi]/ samplen) + 2*(degfee[j, hi] +1) /(samplen - degfee[j, hi] -2)
if  (AICc[j, hi] < AICcmin) { AICcmin <- AICc[j, hi] 
                                               AICch[j] <- h
                                               }

# proposed chi-square test statistic p-value
pvalue[j,hi] <- 1- pchisq(chi.teststat[j,hi], (degfee[j,hi]-1))

#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  (pvalue[j,hi] < adaptivepvalue[j]) { adaptivepvalue[j] <- pvalue[j,hi] 
                                                              adaptiveh[j]<- h
                                                           }

  } 
#end hi bandiwdth

findaicc<- (hchoice==AICch[j] )
AICcpvalue[j] <- pvalue[j, findaicc]

#mgcv package
b.gam <- gam(d4$y0~ s(d4$xt), method="REML", family = binomial(link = "logit"))
gam.p0[j] <- summary(b.gam, p.type=0)$s.pv
gam.p1[j] <- summary(b.gam, p.type=1)$s.pv
gam.pn[j] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[j] <- summary(b.gam)$edf
gam.ts[j] <- summary(b.gam)$chi.sq

cat(j,"/")

} 
# j loop


testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=7, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2



degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                                                mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                                               mean(degfee[,5]), sd(degfee[,5]), mean(degfee[,6]), sd(degfee[,6]),
                                                mean(degfee[,7]), sd(degfee[,7])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))

print("gam")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))
print(summary(gam.edf))
print(sqrt(var(gam.edf)))


#############################
#count number of data points around each grid point 
countdata=function(xdata, xgrid, h)
{ 
  nsize <-length(xdata)
  gridlength <- length(xgrid)
  ncount <- rep(0, gridlength)
  for(i in 1:gridlength){
    ncount[i]=sum(ifelse(abs(xdata-xgrid[i])<=h,1,0))
  }
  ncount
}

#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}

#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}
#################
#######analysis of deviance function ##########
#using Epanechnikov kernel, xgrid must be equally spaced
#testing no effect of x
anodev.logit.chisq <- function(y, x, xgrid, h)
{
gridlength <- length(xgrid)
gridint <- xgrid[2] - xgrid[1]
datalength<- length(x)
bigK <- matrix(0, ncol=gridlength, nrow=datalength)
for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

global.glm<- glm(y ~ 1, family = binomial(link = "logit"))

d.dev <- rep(0, gridlength)
d.coeff <- matrix(0, nrow=gridlength, ncol=2)

for (i in 1:gridlength) {
x.local <- x-xgrid[i]
kweights <- bigKK[,i]

d.glm<- glm(y~ x.local , family = binomial(link = "logit"), weights=kweights)
d.dev[i] <- d.glm$dev
d.coeff[i,] <- d.glm$coeff

} 
# i loop
intD<- sum(d.dev)* gridint
teststat<- -(intD- global.glm$dev )
 list(intD=intD, teststat = teststat)

}


==> Huang, Härdle (2017)/jbes2016-0154code online supplementary/gplm_sim_example1_H1.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 1 under H1, x random on  unif(0,1), a= 0.5, 0.75, 1, n=100 and 200
# need to run the functions defined towards the end of this file
# need to specify the sample size and set the random.seed 


library("mgcv")

#under H1, a=0.5, 0.75, 1
a <- 0.5
set.seed(20150130)
#a=0.5 n=100 set.seed(20150130)
#a=0.5 n=200 set.seed(201206225)

#a=0.75 
#a=0.75 n=100  set.seed(201501302)
#a=0.75 n=200 set.seed(201205255) 

#a=1.0
#a=1.0 n=100 set.seed(150131)
#a=1.0  n=200 set.seed(201204255) 

samplen <- 100
Nsim<- 5000

# try 7 values of bandwidth, 0.1, 0.12, 0.15, 0.17, 0.2, 0.25, and 0.3
hlength<- 7

#initialization
chi.teststat <- matrix(0, nrow=Nsim, ncol=hlength)

pvalue <- matrix(0, nrow=Nsim, ncol=hlength)

degfee<- matrix(0, nrow=Nsim, ncol=hlength)

#integrated deviance
intDall <- matrix(0, nrow=Nsim, ncol=hlength)
 
#AICc values for 7 values of bandwidth  
AICc<- matrix(0, nrow=Nsim, ncol=hlength)

#bandwidth select by AICc and its p-value
AICch<- rep(0, Nsim)
AICcpvalue<- rep(0, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.1, Nsim)

adaptivepvalue<-rep(0.99999, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)


#range of t set as [0,1]
tgrid <- seq(0.0, 1.0, 0.005) #length 201

for (j in 1:Nsim) {

########## random design check if every neighborhood has at least 3 points at smallest h #############

checkdata<- rep(0, length(tgrid))

while (any(checkdata<=2))
{
xt <- c(runif((samplen-2)), 0,1)
t.range<- max(xt)-min(xt)


#check if there is sufficient data around each grid point when h=0.1

checkdata <- countdata(xt, tgrid, 0.1)
#print(any(checkdata<=2))
}

beta0 <- -1.0

eta <- beta0+ a*cos(2*pi*xt)

p0 <- exp(eta)/(1+exp(eta))
y0 <- as.integer(rbinom(samplen, 1, p0))
t.order <- order(xt)
d4 <- data.frame(xt[t.order], y0[t.order])
names(d4)<- c("xt", "y0")

hchoice<- c(0.1,  0.12,  0.15, 0.17,  0.2,  0.25,  0.3)
AICcmin <- 10
for (hi in 1: hlength) {
h<- hchoice[hi]
#call the function
chi.teststat[j, hi]<-  anodev.logit.chisq(d4$y0, d4$xt, tgrid, h)$teststat
intDall[j,hi]<-  anodev.logit.chisq(d4$y0, d4$xt, tgrid, h)$intD

#get the smoother matrix
d4.H<- proj.ep.symmetric(d4$xt, tgrid, h)

#get the trace of smoother matrix
degfee[j, hi] <- d4.H$defree

#calculate AICc and find AICcmin
AICc[j, hi] <- log(intDall[j,hi]/ samplen) + 2*(degfee[j, hi] +1) /(samplen - degfee[j, hi] -2)
if  (AICc[j, hi] < AICcmin) { AICcmin <- AICc[j, hi] 
                                               AICch[j] <- h
                                               }
# proposed chi-square test statistic p-value
pvalue[j,hi] <- 1- pchisq(chi.teststat[j,hi], (degfee[j,hi]-1))

#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  (pvalue[j,hi] < adaptivepvalue[j]) { adaptivepvalue[j] <- pvalue[j,hi] 
                                                              adaptiveh[j]<- h
                                                           }

  } 
#end hi bandiwdth

findaicc<- (hchoice==AICch[j] )
AICcpvalue[j] <- pvalue[j, findaicc]

#mgcv package
b.gam <- gam(d4$y0~ s(d4$xt), method="REML", family = binomial(link = "logit"))
gam.p0[j] <- summary(b.gam, p.type=0)$s.pv
gam.p1[j] <- summary(b.gam, p.type=1)$s.pv
gam.pn[j] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[j] <- summary(b.gam)$edf
gam.ts[j] <- summary(b.gam)$chi.sq

cat(j,"/")

} 
# j loop

print(samplen)
print("random")

testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=7, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2


degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                                                mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                                               mean(degfee[,5]), sd(degfee[,5]), mean(degfee[,6]), sd(degfee[,6]),
                                                mean(degfee[,7]), sd(degfee[,7])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))


print("gam")
print("n=")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))
print(summary(gam.edf))
print(sqrt(var(gam.edf)))



#############################
#count number of data points around each grid point 
countdata=function(xdata, xgrid, h)
{ 
  nsize <-length(xdata)
  gridlength <- length(xgrid)
  ncount <- rep(0, gridlength)
  for(i in 1:gridlength){
    ncount[i]=sum(ifelse(abs(xdata-xgrid[i])<=h,1,0))
  }
  ncount
}

#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}


#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}
#################
####### analysis of deviance function ##########
# using Epanechnikov kernel, xgrid must be equally spaced
# testing no effect of x
anodev.logit.chisq <- function(y, x, xgrid, h)
{
gridlength <- length(xgrid)
gridint <- xgrid[2] - xgrid[1]
datalength<- length(x)
bigK <- matrix(0, ncol=gridlength, nrow=datalength)
for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

global.glm<- glm(y ~ 1, family = binomial(link = "logit"))

d.dev <- rep(0, gridlength)
d.coeff <- matrix(0, nrow=gridlength, ncol=2)

for (i in 1:gridlength) {
x.local <- x-xgrid[i]
kweights <- bigKK[,i]

d.glm<- glm(y~ x.local , family = binomial(link = "logit"), weights=kweights)
d.dev[i] <- d.glm$dev
d.coeff[i,] <- d.glm$coeff

} 
# i loop
intD<- sum(d.dev)* gridint
teststat<- -(intD- global.glm$dev )
 list(intD=intD, teststat = teststat)

}


==> Huang, Härdle (2017)/jbes2016-0154code online supplementary/gplm_sim_example2_wood.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 2 
# need to run the functions defined towards the end of this file
# need to specify the sample size and set the random.seed, assume that data x are uniform on [0,1]

### load mgcv package
library("mgcv")


#Wood (2013)  f0 
#wood f0 n=100 set.seed(201501011)
set.seed(201501011)
#Wood f0 n=200 set.seed(20140811)

#wood f1
#wood f1 n=100 set.seed(5080888)
#wood f1 n=200 set.seed(20140808)

#wood f2
#wood f2 n=100  set.seed(25080888)
#wood f2 n=200  set.seed(201206195)

samplen <- 100
Nsim<- 5000

# try 7 values of bandwidth, 0.1, 0.12, 0.15, 0.17, 0.2, 0.25, and 0.3
hlength<- 7
chi.teststat <- matrix(0, nrow=Nsim, ncol=hlength)

pvalue <- matrix(0, nrow=Nsim, ncol=hlength)

degfee<- matrix(0, nrow=Nsim, ncol=hlength)

#integrated deviance
intDall <- matrix(0, nrow=Nsim, ncol=hlength)
 
#AICc values for 7 values of bandwidth  
AICc<- matrix(0, nrow=Nsim, ncol=hlength)

#bandwidth select by AICc and its p-value
AICch<- rep(0, Nsim)
AICcpvalue<- rep(0, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.1, Nsim)

adaptivepvalue<-rep(0.99999, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)




#range of t set as [0,1]
tgrid <- seq(0.0, 1.0, 0.005) #length 201

for (j in 1:Nsim) {

########## random design check if every neighborhood has at least 3 points at smallest h #############

checkdata<- rep(0, length(tgrid))

while (any(checkdata<=2))
{
xt <- c(runif((samplen-2)), 0,1)
t.range<- max(xt)-min(xt)


#check if there is sufficient data around each grid point when h=0.1

checkdata <- countdata(xt, tgrid, 0.1)
}


#wood f2
#eta <-  (2*(10^5)*(xt^11)*((1-xt)^6) + (10^4)*(xt^3)*((1-xt)^10))

#wood f1
#eta <- exp(2*xt)

#Wood f0
eta <- 8*xt*(1-xt)
#originally -5 in wood; change to -2 due to all y=0

p0 <- exp(eta-2)/(1+exp(eta-2))

y0 <- rep(0, samplen)

# to avoid many y0 =0
while (sum(y0)<=2) {
y0 <- as.integer(rbinom(samplen, 1, p0))
}



t.order <- order(xt)
d4 <- data.frame(xt[t.order], y0[t.order])
names(d4)<- c("xt", "y0")

hchoice<- c(0.1,  0.12,  0.15, 0.17,  0.2,  0.25,  0.3)
AICcmin <- 10
for (hi in 1: hlength) {
#call the function
h<- hchoice[hi]
chi.teststat[j, hi]<-  anodev.logit.chisq(d4$y0, d4$xt, tgrid, h)$teststat
intDall[j,hi]<-  anodev.logit.chisq(d4$y0, d4$xt, tgrid, h)$intD

#get the smoother matrix
d4.H<- proj.ep.symmetric(d4$xt, tgrid, h)

#get the trace of smoother matrix
degfee[j, hi] <- d4.H$defree

#calculate AICc and find AICcmin
AICc[j, hi] <- log(intDall[j,hi]/ samplen) + 2*(degfee[j, hi] +1) /(samplen - degfee[j, hi] -2)
if  (AICc[j, hi] < AICcmin) { AICcmin <- AICc[j, hi] 
                                               AICch[j] <- h
                                               }


# proposed chi-square test statistic p-value
pvalue[j,hi] <- 1- pchisq(chi.teststat[j,hi], (degfee[j,hi]-1))

#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  (pvalue[j,hi] < adaptivepvalue[j]) { adaptivepvalue[j] <- pvalue[j,hi] 
                                                              adaptiveh[j]<- h
                                                           }

  } 
#end hi bandiwdth
findaicc<- (hchoice==AICch[j] )
AICcpvalue[j] <- pvalue[j, findaicc]

#mgcv package
b.gam <- gam(d4$y0~ s(d4$xt), method="REML", family = binomial(link = "logit"))
gam.p0[j] <- summary(b.gam, p.type=0)$s.pv
gam.p1[j] <- summary(b.gam, p.type=1)$s.pv
gam.pn[j] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[j] <- summary(b.gam)$edf
gam.ts[j] <- summary(b.gam)$chi.sq

cat(j,"/")

} 
# j loop

print(samplen)
print("random")

testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=7, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2



degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                                                mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                                               mean(degfee[,5]), sd(degfee[,5]), mean(degfee[,6]), sd(degfee[,6]),
                                                mean(degfee[,7]), sd(degfee[,7])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))


print("gam")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))
print(summary(gam.edf))
print(sqrt(var(gam.edf)))



#############################
#count number of data points around each grid point 
countdata=function(xdata, xgrid, h)
{ 
  nsize <-length(xdata)
  gridlength <- length(xgrid)
  ncount <- rep(0, gridlength)
  for(i in 1:gridlength){
    ncount[i]=sum(ifelse(abs(xdata-xgrid[i])<=h,1,0))
  }
  ncount
}

#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}

#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}
#################
#######analysis of deviance function ##########
#using Epanechnikov kernel, xgrid must be equally spaced
#testing no effect of x
anodev.logit.chisq <- function(y, x, xgrid, h)
{
gridlength <- length(xgrid)
gridint <- xgrid[2] - xgrid[1]
datalength<- length(x)
bigK <- matrix(0, ncol=gridlength, nrow=datalength)
for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

global.glm<- glm(y ~ 1, family = binomial(link = "logit"))

d.dev <- rep(0, gridlength)
d.coeff <- matrix(0, nrow=gridlength, ncol=2)

for (i in 1:gridlength) {
x.local <- x-xgrid[i]
kweights <- bigKK[,i]

d.glm<- glm(y~ x.local , family = binomial(link = "logit"), weights=kweights)
d.dev[i] <- d.glm$dev
d.coeff[i,] <- d.glm$coeff

} 
# i loop
intD<- sum(d.dev)* gridint
teststat<- -(intD- global.glm$dev )
 list(intD=intD, teststat = teststat)

}


==> Huang, Härdle (2017)/jbes2016-0154code online supplementary/gplm_sim_example3_non-orthogonal.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 3, x random, uniform on [-0.5,1]
# z1 and z2 non-orthogonal to x
# need to run the functions defined towards the end of this file
# need to specify the sample size, value of a=0,1,2,3,  and set the random.seed

### load mgcv package
library("mgcv")
library("MASS")


#partial linear exp example 3
#exp nonlinear trend
#a=3 n=200  
set.seed(20121025)

#a=2 n=200  set.seed(20130224)
#a=1.0  n=200 set.seed(20130301)
#a=0.0 n=200 set.seed(20130304)

#a=0.0 n=100  set.seed(201501233)
#a=1 n=100 set.seed(201502233)
#a=2 n=100   set.seed(201502566)
#a=3 n=100 set.seed(201502588)

#sample size 100 and 200
samplen <- 200
Nsim<- 5000

# try 5 values of bandwidth
hchoice<- c(0.15, 0.2,  0.25,    0.3, 0.4)
hlength<- length(hchoice)
nlnrcov<- 2

#grid points on [-0.5,1]
tgrid <- seq(-0.5, 1.0, 0.005) #length 301


#initialization
intD <- matrix(0, nrow=Nsim, ncol=hlength)
teststat <- matrix(0, nrow=Nsim, ncol=hlength)
pvalue <- matrix(0, nrow=Nsim, ncol=hlength)
degfee<- matrix(0, nrow=Nsim, ncol=hlength)
mdiff<- matrix(0, nrow=Nsim, ncol=hlength)

# to check convergence 
conv<- matrix(1, nrow=Nsim, ncol=hlength)

bb<- matrix(0, nrow=Nsim, ncol=(nlnrcov*hlength))
mhat <- matrix(0, nrow=samplen, ncol=(hlength*Nsim))

AICc<- matrix(0, nrow=Nsim, ncol=hlength)
AICch<- rep(0.1, Nsim)
AICcpvalue<- rep(0.99999, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.15, Nsim)
adaptivepvalue<-rep(0.99999, Nsim)

x2xtcorr <- rep(0, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)


a <- 3.0 
for (k in 1:Nsim) {



checkdata<- rep(0, length(tgrid))

# to simulate correlated data rho=0.3
varmat<- matrix(c(1.0, 0.3,0.3, 1.0),2,2)

########## random design check if every neighborhood has at least 5 points at smallest h #############
while (any(checkdata<=5))
{
  xdata<- mvrnorm(samplen, rep(0, 2), varmat)

  xtmp<- pnorm(xdata[,2])
  xt<-  1.5*(xtmp-min(xtmp))/(max(xtmp)-min(xtmp)) -0.5
#so that xt is unfirom on (-0.5,1) with min=-0.5 and max=1

  checkdata <- countdata(xt, tgrid, 0.15)
}

  x2<- 0.5*xdata[,1]
  x1<- ifelse( (runif(samplen,-1,1))>0, 1, -1)

  t.order <- order(xt)
  xt <- xt[t.order]
  x1 <- x1[t.order]
  x2<-x2[t.order]

  
  incvec<- rep(1, samplen)
  
###########non-orthogonal 
  #xtt <- cbind(incvec, xt)

 #least squares projection matrix of intercept and xt
 #proj.li.xt<- xtt %*%(solve( t(xtt) %*% xtt))%*% t(xtt)

 #to make z1 (x1.th) and z2 (x2.th) orthogonal to xt
 #x1.th <- (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*%x1
 #x2.th <-  (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*% x2

#non-orthogonal 
  x1.th<- x1
  x2.th<- x2

  beta1 <-  0.1
  beta2<-  -0.1

  truemt <- a*exp(-16*xt*xt)
  eta <-  -1+beta1*x1.th+beta2*x2.th + truemt

  p0 <- exp(eta)/(1+exp(eta))
  y0 <- as.integer(rbinom(samplen, 1, p0))

t.range<- max(xt)-min(xt)
x2xtcorr[k] <- cor(x2, xt)

d4 <- data.frame(x1.th, x2.th, xt, y0)
names(d4)<- c("x1.th", "x2.th", "xt", "y0")

tgrid <- seq(-0.5, 1.0, 0.005) #length 301


AICcmin <- 10

for (hi in 1: hlength) {
h<- hchoice[hi]
#call the function
semilogit<- anodev.gplm.logit.chisq(d4$y0 , d4$x1.th, d4$x2.th, d4$xt, tgrid, h)

# proposed chi-square test statistic 
teststat[k, hi]<-  semilogit$teststat0
intD[k,hi]<-  semilogit$intDev
pvalue[k, hi]<- semilogit$chipvalue

mdiff[k, hi]<- sum( (semilogit$thetastar-truemt)^2)/samplen
# if non-convergent
if (semilogit$notconv==1)  conv[k, hi] <-0

degfee[k, hi] <- semilogit$degfree
bb[k,((hi*2-1): (hi*2))]<- semilogit$bcoeff
#b1, b2 for h=0.15, then b1, b2 for h=0.2, ...
 
mhat[, ((k-1)*hlength+hi)] <- semilogit$thetastar
#mhat for h1, h2, ... h5

#calculate AICc and find AICcmin
AICc[k, hi] <- log(intD[k,hi]/ samplen) + 2*(degfee[k, hi] +1) /(samplen - degfee[k, hi] -2)
if  ((AICc[k, hi] < AICcmin) && (conv[k,hi]==1)) { AICcmin <- AICc[k, hi] 
                                               AICch[k] <- h
                                               }

#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  ((pvalue[k,hi] < adaptivepvalue[k]) && (conv[k,hi]==1)) { adaptivepvalue[k] <- pvalue[k,hi] 
                                                              adaptiveh[k]<- h
                                                           }

  } 
#end hi bandiwdth
#use convergent h to select AICch
if (any(conv[k,]==1)) {
  findaicc<- (hchoice==AICch[k] )
  AICcpvalue[k] <- pvalue[k, findaicc]
  }
 else {cat("all h values fail to converge\n")}
 
#mgcv package
b.gam <- gam(d4$y0~ d4$x1.th+d4$x2.th+s(d4$xt), method="REML", family = binomial(link = "logit"))
gam.p0[k] <- summary(b.gam, p.type=0)$s.pv
gam.p1[k] <- summary(b.gam, p.type=1)$s.pv
gam.pn[k] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[k] <- summary(b.gam)$edf
gam.ts[k] <- summary(b.gam)$chi.sq

cat(k,"/")
} 
# k loop

testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=hlength, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2

degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                             mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                             mean(degfee[,5]), sd(degfee[,5])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))

print("gam")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))/Nsim
print(summary(gam.edf))
print(sqrt(var(gam.edf)))

print(summary(x2xtcorr))

print(sd(x2xtcorr))



####check convergence  for fixed bandwidth 

print( colSums(conv))

testresults3<- round(matrix(c(hchoice, ((colSums((pvalue*conv>0) & (pvalue*conv <=0.05)))/colSums(conv))),nrow=2,ncol=hlength, byrow=TRUE),6)
print(testresults3)


####chcek convergence  for the smallest bandwidth

print( sum(conv[,1]))
testresults4<- rep(0, hlength)
testresults4[1]<- sum((pvalue[,1]*conv[,1])<=0.05)/sum(conv[,1]) 
testresults4[2]<- sum((pvalue[,2]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[3]<- sum((pvalue[,3]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[4]<- sum((pvalue[,4]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[5] <- sum((pvalue[,5]*conv[,1])<=0.05)/sum(conv[,1])
print(round(matrix(c(hchoice, testresults4),nrow=2,ncol=hlength, byrow=TRUE),6))




#####################################################

#count number of data points around each grid point 
countdata=function(xdata, xgrid, h)
{ #logit data need to careful about y

  nsize <-length(xdata)
  gridlength <- length(xgrid)
  ncount <- rep(0, gridlength)
  for(i in 1:gridlength){
    xnhd<- ifelse(abs(xdata-xgrid[i])<=h,1,0)
    ncount[i]=sum(xnhd)
  }
  ncount
}

#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}

#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}

#######analysis of deviance function for logistic partially linear model ##########
#using Epanechnikov kernel, xgrid must be equally spaced
# testing no effect of xt
#x1 x2 linear part 
#xt nonparametric part
anodev.gplm.logit.chisq <- function(y, x1, x2, xt, tgrid, h)
{
g.glm<- glm(factor(y) ~  x1+x2+xt, family = binomial(link = "logit"))
#get initial value for parameters
bcoeff<- g.glm$coeff[2:3]


g0.glm<- glm(factor(y) ~  x1+x2, family = binomial(link = "logit"))

samplen<- length(y)
#normalizing weights integrated over tgrid to 1
gridlength <- length(tgrid)
gridint <- tgrid[2] - tgrid[1]
bigK <- matrix(0, ncol=gridlength, nrow=samplen)
for (i in 1:samplen)
            bigK[i,] <-  (epkernel(((xt[i] - tgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=samplen, ncol=samplen) %*% bigK)

# use local likelihood
d4.dev <- rep(0, length(tgrid))
d4.coeff <- matrix(0, nrow=length(tgrid), ncol=2)
d4.linear <- matrix(0, ncol=length(tgrid), nrow=samplen)

nitrt <- 0
bdiff <- 100

#iteration begins
while ((bdiff >0.001) & (nitrt <30)) {
nitrt<- nitrt+1
for (j in 1:length(tgrid)) {
xt.local <- xt-tgrid[j]
kweights <- bigKK[,j]

# keep parametric part fixed, and fit local linear for xt
#set maxit=5, it is enough to update the values
#offset(I(1.3 * X1))
d4.glm<- glm(factor(y)~ offset(bcoeff[1]*x1)+offset(bcoeff[2]*x2)+xt.local , family = binomial(link = "logit"), weights=kweights, control=glm.control(maxit=5))

d4.dev[j] <- d4.glm$dev
d4.coeff[j,] <- d4.glm$coeff
d4.linear[,j] <- (d4.glm$coeff[1]+ d4.glm$coeff[2]*xt.local )*kweights

} 
# j loop grid

thetastar<- (apply(d4.linear,1, sum) *gridint)

# keep nonparametric part fixed, and fit linear terms for x1 and x2
#set maxit=5, it is enough to update the values
para.glm<- glm(factor(y)~ -1+ x1+x2+offset(thetastar) , family = binomial(link = "logit"), control=glm.control(maxit=5))
bdiff <- sum(abs(para.glm$coeff-bcoeff))
bcoeff <- para.glm$coeff
} 
#end of while 

#usually, the algorithm converges
notconv<-0

#if nitrt==30 then non-convergence
if (nitrt==30) {
   print("ERROR")
   notconv<- 1
            }

intDev <- sum(d4.dev)* gridint
teststat0<- -(intDev- g0.glm$dev )



d4.H<- proj.ep.symmetric(xt, tgrid, h)
degfree <- d4.H$defree 
chipvalue<- 1.0- pchisq(teststat0, degfree-1)

list(intDev=intDev, teststat0 = teststat0, bcoeff=bcoeff,  thetastar=thetastar, degfree=degfree, chipvalue=chipvalue, notconv=notconv)

}



==> Huang, Härdle (2017)/jbes2016-0154code online supplementary/gplm_sim_example3_orthogonal.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 3, x random, uniform on [-0.5,1]
# z1 and z2 orthogonal to x
# need to run the functions defined towards the end of this file
# need to specify the sample size, value of a=0,1,2,3,  and set the random.seed

### load mgcv package
library("mgcv")
library("MASS")


#partial linear exp example 3
#exp nonlinear trend
#a=3 n=200  
set.seed(20121025)

#a=2 n=200  set.seed(20130224)
#a=1.0  n=200 set.seed(20130301)
#a=0.0 n=200 set.seed(20130304)

#a=0.0 n=100  set.seed(201501233)
#a=1 n=100 set.seed(201502233)
#a=2 n=100   set.seed(201502566)
#a=3 n=100 set.seed(201502588)

#sample size 100 and 200
samplen <- 200
Nsim<- 5000

# try 5 values of bandwidth
hchoice<- c(0.15, 0.2,  0.25,    0.3, 0.4)
hlength<- length(hchoice)
nlnrcov<- 2

#grid points on [-0.5,1]
tgrid <- seq(-0.5, 1.0, 0.005) #length 301


#initialization
intD <- matrix(0, nrow=Nsim, ncol=hlength)
teststat <- matrix(0, nrow=Nsim, ncol=hlength)
pvalue <- matrix(0, nrow=Nsim, ncol=hlength)
degfee<- matrix(0, nrow=Nsim, ncol=hlength)
mdiff<- matrix(0, nrow=Nsim, ncol=hlength)

# to check convergence 
conv<- matrix(1, nrow=Nsim, ncol=hlength)

bb<- matrix(0, nrow=Nsim, ncol=(nlnrcov*hlength))
mhat <- matrix(0, nrow=samplen, ncol=(hlength*Nsim))

AICc<- matrix(0, nrow=Nsim, ncol=hlength)
AICch<- rep(0.1, Nsim)
AICcpvalue<- rep(0.99999, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.15, Nsim)
adaptivepvalue<-rep(0.99999, Nsim)

x2xtcorr <- rep(0, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)


a <- 3.0 
for (k in 1:Nsim) {



checkdata<- rep(0, length(tgrid))

# to simulate correlated data rho=0.3
varmat<- matrix(c(1.0, 0.3,0.3, 1.0),2,2)

########## random design check if every neighborhood has at least 5 points at smallest h #############
while (any(checkdata<=5))
{
  xdata<- mvrnorm(samplen, rep(0, 2), varmat)

  xtmp<- pnorm(xdata[,2])
  xt<-  1.5*(xtmp-min(xtmp))/(max(xtmp)-min(xtmp)) -0.5
#so that xt is unfirom on (-0.5,1) with min=-0.5 and max=1

  checkdata <- countdata(xt, tgrid, 0.15)
}

  x2<- 0.5*xdata[,1]
  x1<- ifelse( (runif(samplen,-1,1))>0, 1, -1)

  t.order <- order(xt)
  xt <- xt[t.order]
  x1 <- x1[t.order]
  x2<-x2[t.order]

  
  incvec<- rep(1, samplen)
  

  xtt <- cbind(incvec, xt)

#least squares projection matrix of intercept and xt
  proj.li.xt<- xtt %*%(solve( t(xtt) %*% xtt))%*% t(xtt)

#to make z1 (x1.th) and z2 (x2.th) orthogonal to xt
  x1.th <- (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*%x1

  x2.th <-  (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*% x2

  beta1 <-  0.1
  beta2<-  -0.1

  truemt <- a*exp(-16*xt*xt)
  eta <-  -1+beta1*x1.th+beta2*x2.th + truemt

  p0 <- exp(eta)/(1+exp(eta))
  y0 <- as.integer(rbinom(samplen, 1, p0))

t.range<- max(xt)-min(xt)
x2xtcorr[k] <- cor(x2, xt)

d4 <- data.frame(x1.th, x2.th, xt, y0)
names(d4)<- c("x1.th", "x2.th", "xt", "y0")

tgrid <- seq(-0.5, 1.0, 0.005) #length 301


AICcmin <- 10

for (hi in 1: hlength) {
h<- hchoice[hi]
#call the function
semilogit<- anodev.gplm.logit.chisq(d4$y0 , d4$x1.th, d4$x2.th, d4$xt, tgrid, h)

# proposed chi-square test statistic 
teststat[k, hi]<-  semilogit$teststat0
intD[k,hi]<-  semilogit$intDev
pvalue[k, hi]<- semilogit$chipvalue

mdiff[k, hi]<- sum( (semilogit$thetastar-truemt)^2)/samplen
# if non-convergent
if (semilogit$notconv==1)  conv[k, hi] <-0

degfee[k, hi] <- semilogit$degfree
bb[k,((hi*2-1): (hi*2))]<- semilogit$bcoeff
#b1, b2 for h=0.15, then b1, b2 for h=0.2, ...
 
mhat[, ((k-1)*hlength+hi)] <- semilogit$thetastar
#mhat for h1, h2, ... h5

#calculate AICc and find AICcmin
AICc[k, hi] <- log(intD[k,hi]/ samplen) + 2*(degfee[k, hi] +1) /(samplen - degfee[k, hi] -2)
if  ((AICc[k, hi] < AICcmin) && (conv[k,hi]==1)) { AICcmin <- AICc[k, hi] 
                                               AICch[k] <- h
                                               }

#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  ((pvalue[k,hi] < adaptivepvalue[k]) && (conv[k,hi]==1)) { adaptivepvalue[k] <- pvalue[k,hi] 
                                                              adaptiveh[k]<- h
                                                           }

  } 
#end hi bandiwdth
#use convergent h to select AICch
if (any(conv[k,]==1)) {
  findaicc<- (hchoice==AICch[k] )
  AICcpvalue[k] <- pvalue[k, findaicc]
  }
 else {cat("all h values fail to converge\n")}
 
#mgcv package
b.gam <- gam(d4$y0~ d4$x1.th+d4$x2.th+s(d4$xt), method="REML", family = binomial(link = "logit"))
gam.p0[k] <- summary(b.gam, p.type=0)$s.pv
gam.p1[k] <- summary(b.gam, p.type=1)$s.pv
gam.pn[k] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[k] <- summary(b.gam)$edf
gam.ts[k] <- summary(b.gam)$chi.sq

cat(k,"/")
} 
# k loop

testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=hlength, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2

degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                             mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                             mean(degfee[,5]), sd(degfee[,5])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))

print("gam")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))/Nsim
print(summary(gam.edf))
print(sqrt(var(gam.edf)))

print(summary(x2xtcorr))

print(sd(x2xtcorr))



####check convergence  for fixed bandwidth 

print( colSums(conv))

testresults3<- round(matrix(c(hchoice, ((colSums((pvalue*conv>0) & (pvalue*conv <=0.05)))/colSums(conv))),nrow=2,ncol=hlength, byrow=TRUE),6)
print(testresults3)


####chcek convergence  for the smallest bandwidth

print( sum(conv[,1]))
testresults4<- rep(0, hlength)
testresults4[1]<- sum((pvalue[,1]*conv[,1])<=0.05)/sum(conv[,1]) 
testresults4[2]<- sum((pvalue[,2]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[3]<- sum((pvalue[,3]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[4]<- sum((pvalue[,4]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[5] <- sum((pvalue[,5]*conv[,1])<=0.05)/sum(conv[,1])
print(round(matrix(c(hchoice, testresults4),nrow=2,ncol=hlength, byrow=TRUE),6))




#####################################################

#count number of data points around each grid point 
countdata=function(xdata, xgrid, h)
{ #logit data need to careful about y

  nsize <-length(xdata)
  gridlength <- length(xgrid)
  ncount <- rep(0, gridlength)
  for(i in 1:gridlength){
    xnhd<- ifelse(abs(xdata-xgrid[i])<=h,1,0)
    ncount[i]=sum(xnhd)
  }
  ncount
}

#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}

#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}

#######analysis of deviance function for logistic partially linear model ##########
#using Epanechnikov kernel, xgrid must be equally spaced
# testing no effect of xt
#x1 x2 linear part 
#xt nonparametric part
anodev.gplm.logit.chisq <- function(y, x1, x2, xt, tgrid, h)
{
g.glm<- glm(factor(y) ~  x1+x2+xt, family = binomial(link = "logit"))
#get initial value for parameters
bcoeff<- g.glm$coeff[2:3]


g0.glm<- glm(factor(y) ~  x1+x2, family = binomial(link = "logit"))

samplen<- length(y)
#normalizing weights integrated over tgrid to 1
gridlength <- length(tgrid)
gridint <- tgrid[2] - tgrid[1]
bigK <- matrix(0, ncol=gridlength, nrow=samplen)
for (i in 1:samplen)
            bigK[i,] <-  (epkernel(((xt[i] - tgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=samplen, ncol=samplen) %*% bigK)

# use local likelihood
d4.dev <- rep(0, length(tgrid))
d4.coeff <- matrix(0, nrow=length(tgrid), ncol=2)
d4.linear <- matrix(0, ncol=length(tgrid), nrow=samplen)

nitrt <- 0
bdiff <- 100

#iteration begins
while ((bdiff >0.001) & (nitrt <30)) {
nitrt<- nitrt+1
for (j in 1:length(tgrid)) {
xt.local <- xt-tgrid[j]
kweights <- bigKK[,j]

# keep parametric part fixed, and fit local linear for xt
#set maxit=5, it is enough to update the values
#offset(I(1.3 * X1))
d4.glm<- glm(factor(y)~ offset(bcoeff[1]*x1)+offset(bcoeff[2]*x2)+xt.local , family = binomial(link = "logit"), weights=kweights, control=glm.control(maxit=5))

d4.dev[j] <- d4.glm$dev
d4.coeff[j,] <- d4.glm$coeff
d4.linear[,j] <- (d4.glm$coeff[1]+ d4.glm$coeff[2]*xt.local )*kweights

} 
# j loop grid

thetastar<- (apply(d4.linear,1, sum) *gridint)

# keep nonparametric part fixed, and fit linear terms for x1 and x2
#set maxit=5, it is enough to update the values
para.glm<- glm(factor(y)~ -1+ x1+x2+offset(thetastar) , family = binomial(link = "logit"), control=glm.control(maxit=5))
bdiff <- sum(abs(para.glm$coeff-bcoeff))
bcoeff <- para.glm$coeff
} 
#end of while 

#usually, the algorithm converges
notconv<-0

#if nitrt==30 then non-convergence
if (nitrt==30) {
   print("ERROR")
   notconv<- 1
            }

intDev <- sum(d4.dev)* gridint
teststat0<- -(intDev- g0.glm$dev )



d4.H<- proj.ep.symmetric(xt, tgrid, h)
degfree <- d4.H$defree 
chipvalue<- 1.0- pchisq(teststat0, degfree-1)

list(intDev=intDev, teststat0 = teststat0, bcoeff=bcoeff,  thetastar=thetastar, degfree=degfree, chipvalue=chipvalue, notconv=notconv)

}

==> Huang, Härdle (2017)/jbes2016-0154code online supplementary/gplm_sim_example4_non-orthogonal.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 4, x random, uniform on [-0.5,1]
# z1 and z2 non-orthogonal to x
# need to run the functions defined towards the end of this file
# need to specify the sample size, value of a=0.5, 1, 1.5  and set the random.seed

### load mgcv package
library("mgcv")
library("MASS")


#logistic partial linear cos example 4
# cos a=1.5 n=200 
set.seed(20121003)

#a=1.5 n=100 set.seed(20150208)
#cos a=1 n=200    set.seed(20121024)
#cos a=1 n=100  set.seed(201502977)
#cos a=0.5 n=100 set.seed(201502077)
#cos a=0.5 n=200   set.seed(20121019)

#sample size 100 and 200
samplen <- 200
Nsim<- 5000

# try 5 values of bandwidth
hchoice<- c(0.15, 0.2,  0.25,    0.3, 0.4)
hlength<- length(hchoice)
nlnrcov<- 2

#grid points on [-0.5,1]
tgrid <- seq(-0.5, 1.0, 0.005) #length 301


#initialization
intD <- matrix(0, nrow=Nsim, ncol=hlength)
teststat <- matrix(0, nrow=Nsim, ncol=hlength)
pvalue <- matrix(0, nrow=Nsim, ncol=hlength)
degfee<- matrix(0, nrow=Nsim, ncol=hlength)
mdiff<- matrix(0, nrow=Nsim, ncol=hlength)

# to check convergence 
conv<- matrix(1, nrow=Nsim, ncol=hlength)

bb<- matrix(0, nrow=Nsim, ncol=(nlnrcov*hlength))
mhat <- matrix(0, nrow=samplen, ncol=(hlength*Nsim))

AICc<- matrix(0, nrow=Nsim, ncol=hlength)
AICch<- rep(0.1, Nsim)
AICcpvalue<- rep(0.99999, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.15, Nsim)
adaptivepvalue<-rep(0.99999, Nsim)

x2xtcorr <- rep(0, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)


a <- 1.5
for (k in 1:Nsim) {



checkdata<- rep(0, length(tgrid))

# to simulate correlated data rho=0.3
varmat<- matrix(c(1.0, 0.3,0.3, 1.0),2,2)

########## random design check if every neighborhood has at least 5 points at smallest h #############
while (any(checkdata<=5))
{
  xdata<- mvrnorm(samplen, rep(0, 2), varmat)

  xtmp<- pnorm(xdata[,2])
  xt<-  1.5*(xtmp-min(xtmp))/(max(xtmp)-min(xtmp)) -0.5
#so that xt is unfirom on (-0.5,1) with min=-0.5 and max=1

  checkdata <- countdata(xt, tgrid, 0.15)
}

  x2<- 0.5*xdata[,1]
  x1<- ifelse( (runif(samplen,-1,1))>0, 1, -1)

  t.order <- order(xt)
  xt <- xt[t.order]
  x1 <- x1[t.order]
  x2<-x2[t.order]

  
  incvec<- rep(1, samplen)
  
###########non-orthogonal 
  #xtt <- cbind(incvec, xt)
  #least squares projection matrix of intercept and xt
  #proj.li.xt<- xtt %*%(solve( t(xtt) %*% xtt))%*% t(xtt)

 #to make z1 (x1.th) and z2 (x2.th) orthogonal to xt
 # x1.th <- (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*%x1
 # x2.th <-  (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*% x2

#non-orthogonal 
  x1.th<- x1
  x2.th<- x2

  beta1 <-  0.1
  beta2<-  -0.1


  truemt <- a*cos(2*pi*xt)
 
  eta <-  -1+beta1*x1.th+beta2*x2.th + truemt

  p0 <- exp(eta)/(1+exp(eta))
  y0 <- as.integer(rbinom(samplen, 1, p0))

t.range<- max(xt)-min(xt)
x2xtcorr[k] <- cor(x2, xt)

d4 <- data.frame(x1.th, x2.th, xt, y0)
names(d4)<- c("x1.th", "x2.th", "xt", "y0")

tgrid <- seq(-0.5, 1.0, 0.005) #length 301


AICcmin <- 10

for (hi in 1: hlength) {
h<- hchoice[hi]
#call the function
semilogit<- anodev.gplm.logit.chisq(d4$y0 , d4$x1.th, d4$x2.th, d4$xt, tgrid, h)

# proposed chi-square test statistic 
teststat[k, hi]<-  semilogit$teststat0
intD[k,hi]<-  semilogit$intDev
pvalue[k, hi]<- semilogit$chipvalue

mdiff[k, hi]<- sum( (semilogit$thetastar-truemt)^2)/samplen
# if non-convergent
if (semilogit$notconv==1)  conv[k, hi] <-0

degfee[k, hi] <- semilogit$degfree
bb[k,((hi*2-1): (hi*2))]<- semilogit$bcoeff
#b1, b2 for h=0.15, then b1, b2 for h=0.2, ...
 
mhat[, ((k-1)*hlength+hi)] <- semilogit$thetastar
#mhat for h1, h2, ... h5

#calculate AICc and find AICcmin
AICc[k, hi] <- log(intD[k,hi]/ samplen) + 2*(degfee[k, hi] +1) /(samplen - degfee[k, hi] -2)
if  ((AICc[k, hi] < AICcmin) && (conv[k,hi]==1)) { AICcmin <- AICc[k, hi] 
                                               AICch[k] <- h
                                               }

#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  ((pvalue[k,hi] < adaptivepvalue[k]) && (conv[k,hi]==1)) { adaptivepvalue[k] <- pvalue[k,hi] 
                                                              adaptiveh[k]<- h
                                                           }

  } 
#end hi bandiwdth
#use convergent h to select AICch
if (any(conv[k,]==1)) {
  findaicc<- (hchoice==AICch[k] )
  AICcpvalue[k] <- pvalue[k, findaicc]
  }
 else {cat("all h values fail to converge\n")}
 
#mgcv package
b.gam <- gam(d4$y0~ d4$x1.th+d4$x2.th+s(d4$xt), method="REML", family = binomial(link = "logit"))
gam.p0[k] <- summary(b.gam, p.type=0)$s.pv
gam.p1[k] <- summary(b.gam, p.type=1)$s.pv
gam.pn[k] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[k] <- summary(b.gam)$edf
gam.ts[k] <- summary(b.gam)$chi.sq

cat(k,"/")
} 
# k loop

testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=hlength, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2

degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                             mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                             mean(degfee[,5]), sd(degfee[,5])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))

print("gam")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))/Nsim
print(summary(gam.edf))
print(sqrt(var(gam.edf)))

print(summary(x2xtcorr))

print(sd(x2xtcorr))



####check convergence  for fixed bandwidth 

print( colSums(conv))

testresults3<- round(matrix(c(hchoice, ((colSums((pvalue*conv>0) & (pvalue*conv <=0.05)))/colSums(conv))),nrow=2,ncol=hlength, byrow=TRUE),6)
print(testresults3)


####chcek convergence  for the smallest bandwidth

print( sum(conv[,1]))
testresults4<- rep(0, hlength)
testresults4[1]<- sum((pvalue[,1]*conv[,1])<=0.05)/sum(conv[,1]) 
testresults4[2]<- sum((pvalue[,2]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[3]<- sum((pvalue[,3]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[4]<- sum((pvalue[,4]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[5] <- sum((pvalue[,5]*conv[,1])<=0.05)/sum(conv[,1])
print(round(matrix(c(hchoice, testresults4),nrow=2,ncol=hlength, byrow=TRUE),6))




#####################################################

#count number of data points around each grid point 
countdata=function(xdata, xgrid, h)
{ #logit data need to careful about y

  nsize <-length(xdata)
  gridlength <- length(xgrid)
  ncount <- rep(0, gridlength)
  for(i in 1:gridlength){
    xnhd<- ifelse(abs(xdata-xgrid[i])<=h,1,0)
    ncount[i]=sum(xnhd)
  }
  ncount
}

#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}

#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}

#######analysis of deviance function for logistic partially linear model ##########
#using Epanechnikov kernel, xgrid must be equally spaced
# testing no effect of xt
#x1 x2 linear part 
#xt nonparametric part
anodev.gplm.logit.chisq <- function(y, x1, x2, xt, tgrid, h)
{
g.glm<- glm(factor(y) ~  x1+x2+xt, family = binomial(link = "logit"))
#get initial value for parameters
bcoeff<- g.glm$coeff[2:3]


g0.glm<- glm(factor(y) ~  x1+x2, family = binomial(link = "logit"))

samplen<- length(y)
#normalizing weights integrated over tgrid to 1
gridlength <- length(tgrid)
gridint <- tgrid[2] - tgrid[1]
bigK <- matrix(0, ncol=gridlength, nrow=samplen)
for (i in 1:samplen)
            bigK[i,] <-  (epkernel(((xt[i] - tgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=samplen, ncol=samplen) %*% bigK)

# use local likelihood
d4.dev <- rep(0, length(tgrid))
d4.coeff <- matrix(0, nrow=length(tgrid), ncol=2)
d4.linear <- matrix(0, ncol=length(tgrid), nrow=samplen)

nitrt <- 0
bdiff <- 100

#iteration begins
while ((bdiff >0.001) & (nitrt <30)) {
nitrt<- nitrt+1
for (j in 1:length(tgrid)) {
xt.local <- xt-tgrid[j]
kweights <- bigKK[,j]

# keep parametric part fixed, and fit local linear for xt
#set maxit=5, it is enough to update the values
#offset(I(1.3 * X1))
d4.glm<- glm(factor(y)~ offset(bcoeff[1]*x1)+offset(bcoeff[2]*x2)+xt.local , family = binomial(link = "logit"), weights=kweights, control=glm.control(maxit=5))

d4.dev[j] <- d4.glm$dev
d4.coeff[j,] <- d4.glm$coeff
d4.linear[,j] <- (d4.glm$coeff[1]+ d4.glm$coeff[2]*xt.local )*kweights

} 
# j loop grid

thetastar<- (apply(d4.linear,1, sum) *gridint)

# keep nonparametric part fixed, and fit linear terms for x1 and x2
#set maxit=5, it is enough to update the values
para.glm<- glm(factor(y)~ -1+ x1+x2+offset(thetastar) , family = binomial(link = "logit"), control=glm.control(maxit=5))
bdiff <- sum(abs(para.glm$coeff-bcoeff))
bcoeff <- para.glm$coeff
} 
#end of while 

#usually, the algorithm converges
notconv<-0

#if nitrt==30 then non-convergence
if (nitrt==30) {
   print("ERROR")
   notconv<- 1
            }

intDev <- sum(d4.dev)* gridint
teststat0<- -(intDev- g0.glm$dev )



d4.H<- proj.ep.symmetric(xt, tgrid, h)
degfree <- d4.H$defree 
chipvalue<- 1.0- pchisq(teststat0, degfree-1)

list(intDev=intDev, teststat0 = teststat0, bcoeff=bcoeff,  thetastar=thetastar, degfree=degfree, chipvalue=chipvalue, notconv=notconv)

}

==> Huang, Härdle (2017)/jbes2016-0154code online supplementary/gplm_sim_example4_orthogonal.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 4, x random, uniform on [-0.5,1]
# z1 and z2 orthogonal to x
# need to run the functions defined towards the end of this file
# need to specify the sample size, value of a=0.5, 1, 1.5  and set the random.seed

### load mgcv package
library("mgcv")
library("MASS")


#logistic partial linear cos example 4
# cos a=1.5 n=200 
set.seed(20121003)

#a=1.5 n=100 set.seed(20150208)
#cos a=1 n=200    set.seed(20121024)
#cos a=1 n=100  set.seed(201502977)
#cos a=0.5 n=100 set.seed(201502077)
#cos a=0.5 n=200   set.seed(20121019)

#sample size 100 and 200
samplen <- 200
Nsim<- 5000

# try 5 values of bandwidth
hchoice<- c(0.15, 0.2,  0.25,    0.3, 0.4)
hlength<- length(hchoice)
nlnrcov<- 2

#grid points on [-0.5,1]
tgrid <- seq(-0.5, 1.0, 0.005) #length 301


#initialization
intD <- matrix(0, nrow=Nsim, ncol=hlength)
teststat <- matrix(0, nrow=Nsim, ncol=hlength)
pvalue <- matrix(0, nrow=Nsim, ncol=hlength)
degfee<- matrix(0, nrow=Nsim, ncol=hlength)
mdiff<- matrix(0, nrow=Nsim, ncol=hlength)

# to check convergence 
conv<- matrix(1, nrow=Nsim, ncol=hlength)

bb<- matrix(0, nrow=Nsim, ncol=(nlnrcov*hlength))
mhat <- matrix(0, nrow=samplen, ncol=(hlength*Nsim))

AICc<- matrix(0, nrow=Nsim, ncol=hlength)
#set the initial value as the smallest bandwidth
AICch<- rep(0.15, Nsim)
AICcpvalue<- rep(0.99999, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.15, Nsim)
adaptivepvalue<-rep(0.99999, Nsim)

x2xtcorr <- rep(0, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)


a <- 1.5
for (k in 1:Nsim) {



checkdata<- rep(0, length(tgrid))

# to simulate correlated data rho=0.3
varmat<- matrix(c(1.0, 0.3,0.3, 1.0),2,2)

########## random design check if every neighborhood has at least 5 points at smallest h #############
while (any(checkdata<=5))
{
  xdata<- mvrnorm(samplen, rep(0, 2), varmat)

  xtmp<- pnorm(xdata[,2])
  xt<-  1.5*(xtmp-min(xtmp))/(max(xtmp)-min(xtmp)) -0.5
#so that xt is unfirom on (-0.5,1) with min=-0.5 and max=1

  checkdata <- countdata(xt, tgrid, 0.15)
}

  x2<- 0.5*xdata[,1]
  x1<- ifelse( (runif(samplen,-1,1))>0, 1, -1)

  t.order <- order(xt)
  xt <- xt[t.order]
  x1 <- x1[t.order]
  x2<-x2[t.order]

  
  incvec<- rep(1, samplen)
  

  xtt <- cbind(incvec, xt)

#least squares projection matrix of intercept and xt
  proj.li.xt<- xtt %*%(solve( t(xtt) %*% xtt))%*% t(xtt)

#to make z1 (x1.th) and z2 (x2.th) orthogonal to xt
  x1.th <- (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*%x1

  x2.th <-  (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*% x2

  beta1 <-  0.1
  beta2<-  -0.1


  truemt <- a*cos(2*pi*xt)
 
  eta <-  -1+beta1*x1.th+beta2*x2.th + truemt

  p0 <- exp(eta)/(1+exp(eta))
  y0 <- as.integer(rbinom(samplen, 1, p0))

t.range<- max(xt)-min(xt)
x2xtcorr[k] <- cor(x2, xt)

d4 <- data.frame(x1.th, x2.th, xt, y0)
names(d4)<- c("x1.th", "x2.th", "xt", "y0")

tgrid <- seq(-0.5, 1.0, 0.005) #length 301


AICcmin <- 10

for (hi in 1: hlength) {
h<- hchoice[hi]
#call the function
semilogit<- anodev.gplm.logit.chisq(d4$y0 , d4$x1.th, d4$x2.th, d4$xt, tgrid, h)

# proposed chi-square test statistic 
teststat[k, hi]<-  semilogit$teststat0
intD[k,hi]<-  semilogit$intDev
pvalue[k, hi]<- semilogit$chipvalue

mdiff[k, hi]<- sum( (semilogit$thetastar-truemt)^2)/samplen
# if non-convergent
if (semilogit$notconv==1)  conv[k, hi] <-0

degfee[k, hi] <- semilogit$degfree
bb[k,((hi*2-1): (hi*2))]<- semilogit$bcoeff
#b1, b2 for h=0.15, then b1, b2 for h=0.2, ...
 
mhat[, ((k-1)*hlength+hi)] <- semilogit$thetastar
#mhat for h1, h2, ... h5

#calculate AICc and find AICcmin
AICc[k, hi] <- log(intD[k,hi]/ samplen) + 2*(degfee[k, hi] +1) /(samplen - degfee[k, hi] -2)
if  ((AICc[k, hi] < AICcmin) && (conv[k,hi]==1)) { AICcmin <- AICc[k, hi] 
                                               AICch[k] <- h
                                               }

#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  ((pvalue[k,hi] < adaptivepvalue[k]) && (conv[k,hi]==1)) { adaptivepvalue[k] <- pvalue[k,hi] 
                                                              adaptiveh[k]<- h
                                                           }

  } 
#end hi bandiwdth
#use convergent h to select AICch
if (any(conv[k,]==1)) {
  findaicc<- (hchoice==AICch[k] )
  AICcpvalue[k] <- pvalue[k, findaicc]
  }
 else {cat("all h values fail to converge\n")}
 
#mgcv package
b.gam <- gam(d4$y0~ d4$x1.th+d4$x2.th+s(d4$xt), method="REML", family = binomial(link = "logit"))
gam.p0[k] <- summary(b.gam, p.type=0)$s.pv
gam.p1[k] <- summary(b.gam, p.type=1)$s.pv
gam.pn[k] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[k] <- summary(b.gam)$edf
gam.ts[k] <- summary(b.gam)$chi.sq

cat(k,"/")
} 
# k loop

testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=hlength, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2

degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                             mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                             mean(degfee[,5]), sd(degfee[,5])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))

print("gam")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))/Nsim
print(summary(gam.edf))
print(sqrt(var(gam.edf)))

print(summary(x2xtcorr))

print(sd(x2xtcorr))



####check convergence  for fixed bandwidth 

print( colSums(conv))

testresults3<- round(matrix(c(hchoice, ((colSums((pvalue*conv>0) & (pvalue*conv <=0.05)))/colSums(conv))),nrow=2,ncol=hlength, byrow=TRUE),6)
print(testresults3)


####chcek convergence  for the smallest bandwidth

print( sum(conv[,1]))
testresults4<- rep(0, hlength)
testresults4[1]<- sum((pvalue[,1]*conv[,1])<=0.05)/sum(conv[,1]) 
testresults4[2]<- sum((pvalue[,2]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[3]<- sum((pvalue[,3]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[4]<- sum((pvalue[,4]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[5] <- sum((pvalue[,5]*conv[,1])<=0.05)/sum(conv[,1])
print(round(matrix(c(hchoice, testresults4),nrow=2,ncol=hlength, byrow=TRUE),6))




#####################################################

#count number of data points around each grid point 
countdata=function(xdata, xgrid, h)
{ #logit data need to careful about y

  nsize <-length(xdata)
  gridlength <- length(xgrid)
  ncount <- rep(0, gridlength)
  for(i in 1:gridlength){
    xnhd<- ifelse(abs(xdata-xgrid[i])<=h,1,0)
    ncount[i]=sum(xnhd)
  }
  ncount
}

#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}

#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}

#######analysis of deviance function for logistic partially linear model ##########
#using Epanechnikov kernel, xgrid must be equally spaced
# testing no effect of xt
#x1 x2 linear part 
#xt nonparametric part
anodev.gplm.logit.chisq <- function(y, x1, x2, xt, tgrid, h)
{
g.glm<- glm(factor(y) ~  x1+x2+xt, family = binomial(link = "logit"))
#get initial value for parameters
bcoeff<- g.glm$coeff[2:3]


g0.glm<- glm(factor(y) ~  x1+x2, family = binomial(link = "logit"))

samplen<- length(y)
#normalizing weights integrated over tgrid to 1
gridlength <- length(tgrid)
gridint <- tgrid[2] - tgrid[1]
bigK <- matrix(0, ncol=gridlength, nrow=samplen)
for (i in 1:samplen)
            bigK[i,] <-  (epkernel(((xt[i] - tgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=samplen, ncol=samplen) %*% bigK)

# use local likelihood
d4.dev <- rep(0, length(tgrid))
d4.coeff <- matrix(0, nrow=length(tgrid), ncol=2)
d4.linear <- matrix(0, ncol=length(tgrid), nrow=samplen)

nitrt <- 0
bdiff <- 100

#iteration begins
while ((bdiff >0.001) & (nitrt <30)) {
nitrt<- nitrt+1
for (j in 1:length(tgrid)) {
xt.local <- xt-tgrid[j]
kweights <- bigKK[,j]

# keep parametric part fixed, and fit local linear for xt
#set maxit=5, it is enough to update the values
#offset(I(1.3 * X1))
d4.glm<- glm(factor(y)~ offset(bcoeff[1]*x1)+offset(bcoeff[2]*x2)+xt.local , family = binomial(link = "logit"), weights=kweights, control=glm.control(maxit=5))

d4.dev[j] <- d4.glm$dev
d4.coeff[j,] <- d4.glm$coeff
d4.linear[,j] <- (d4.glm$coeff[1]+ d4.glm$coeff[2]*xt.local )*kweights

} 
# j loop grid

thetastar<- (apply(d4.linear,1, sum) *gridint)

# keep nonparametric part fixed, and fit linear terms for x1 and x2
#set maxit=5, it is enough to update the values
para.glm<- glm(factor(y)~ -1+ x1+x2+offset(thetastar) , family = binomial(link = "logit"), control=glm.control(maxit=5))
bdiff <- sum(abs(para.glm$coeff-bcoeff))
bcoeff <- para.glm$coeff
} 
#end of while 

#usually, the algorithm converges
notconv<-0

#if nitrt==30 then non-convergence
if (nitrt==30) {
   print("ERROR")
   notconv<- 1
            }

intDev <- sum(d4.dev)* gridint
teststat0<- -(intDev- g0.glm$dev )



d4.H<- proj.ep.symmetric(xt, tgrid, h)
degfree <- d4.H$defree 
chipvalue<- 1.0- pchisq(teststat0, degfree-1)

list(intDev=intDev, teststat0 = teststat0, bcoeff=bcoeff,  thetastar=thetastar, degfree=degfree, chipvalue=chipvalue, notconv=notconv)

}

==> jbes2016-0154code online supplementary/gplm_sim_ex5_poisson_non-orthogonal.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 5, Poisson
# z1 and z2 NON-orthogonal to x
# need to run the functions defined towards the end of this file
# need to specify the sample size, true non-smooth function "truemt" exp or cos, value of a,  and set the random.seed


#partial linear exp POISSON a=0,1,2
#exp a=0 n=100 seed(201506200)
#exp a=1 n=100  set.seed(201506100)
#exp a=2 n=100  set.seed(201606100)
#exp a=0 n=200  set.seed(20150831)
#exp a=1 n=200 set.seed(201508831)
#exp a=2 n=200
set.seed(201612831)


#partial linear cos POISSON a=0.5, 1.5
#cos a=1.5 n=100 set.seed(20150619)
#cos a=1.5 n=200 set.seed(10216102)
#cos a=0.5 n=200 set.seed(20161201)
#cos a=0.5 n=100 set.seed(201505293)

### load mgcv package
library("mgcv")
library("MASS")

#sample size n=100 or 200
samplen <- 200
Nsim<- 5000

# try 5 values of bandwidth
hchoice<- c(0.15, 0.2,  0.25,    0.3, 0.4)
hlength<- length(hchoice)
nlnrcov<- 2

#grid points on [-0.5,1]
tgrid <- seq(-0.5, 1.0, 0.005) #length 301

#initialization
intD <- matrix(0, nrow=Nsim, ncol=hlength)
teststat <- matrix(0, nrow=Nsim, ncol=hlength)
pvalue <- matrix(0, nrow=Nsim, ncol=hlength)
degfee<- matrix(0, nrow=Nsim, ncol=hlength)
mdiff<- matrix(0, nrow=Nsim, ncol=hlength)
# to check convergence 
conv<- matrix(1, nrow=Nsim, ncol=hlength)

bb<- matrix(0, nrow=Nsim, ncol=(nlnrcov*hlength))
mhat <- matrix(0, nrow=samplen, ncol=(hlength*Nsim))

AICc<- matrix(0, nrow=Nsim, ncol=hlength)
#set the initial value as the smallest bandwidth
AICch<- rep(0.15, Nsim)
AICcpvalue<- rep(0.99999, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.15, Nsim)
adaptivepvalue<-rep(0.99999, Nsim)

x2xtcorr <- rep(0, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)


a <- 2.0
for (k in 1:Nsim) {

checkdata<- rep(0, length(tgrid))

# to simulate correlated data rho=0.3
varmat<- matrix(c(1.0, 0.3,0.3, 1.0),2,2)

while (any(checkdata<=5))
{
  xdata<- mvrnorm(samplen, rep(0, 2), varmat)

  xtmp<- pnorm(xdata[,2])
  xt<-  1.5*(xtmp-min(xtmp))/(max(xtmp)-min(xtmp)) -0.5
#so that xt is unfirom on (-0.5,1) with min=-0.5 and max=1

  checkdata <- countdata(xt, tgrid, 0.15)
}
  x2<- 0.5*xdata[,1]
  x1<- ifelse( (runif(samplen,-1,1))>0, 1, -1)
  t.order <- order(xt)
  xt <- xt[t.order]
  x1 <- x1[t.order]
  x2<-x2[t.order]
  
  incvec<- rep(1, samplen) 

###########non-orthogonal
#  xtt <- cbind(incvec, xt)
#  proj.li.xt<- xtt %*%(solve( t(xtt) %*% xtt))%*% t(xtt)
#  x1.th <- (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*%x1
#  x2.th <-  (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*% x2

#non-orthogonal 
  x1.th<- x1
  x2.th<- x2

  beta1 <-  0.1
  beta2<-  -0.1

#specify truemt function exp or cos
#truemt <- a*cos(2*pi*xt)
  truemt <- a*exp(-16*xt*xt)

  eta <-  -1+beta1*x1.th+beta2*x2.th + truemt

#poisson
lambda0 <- exp(eta)
y0 <- as.integer(rpois(samplen, lambda0))

x2xtcorr[k] <- cor(x2, xt)


d4 <- data.frame(x1.th, x2.th, xt, y0)
names(d4)<- c("x1.th", "x2.th", "xt", "y0")

t.range<- max(xt)-min(xt)
tgrid <- seq(-0.5, 1.0, 0.005) #length 301



AICcmin <- 10
for (hi in 1: hlength) {
h<- hchoice[hi]
#call the function
semilogit<- anodev.gplm.poisson.chisq(d4$y0 , d4$x1.th, d4$x2.th, d4$xt, tgrid, h)

# proposed chi-square test statistic 
teststat[k, hi]<-  semilogit$teststat0
intD[k,hi]<-  semilogit$intDev
pvalue[k, hi]<- semilogit$chipvalue
mdiff[k, hi]<- sum( (semilogit$thetastar-truemt)^2)/samplen
# if non-convergent
if (semilogit$notconv==1)  conv[k, hi] <-0

degfee[k, hi] <- semilogit$degfree
bb[k,((hi*2-1): (hi*2))]<- semilogit$bcoeff
#b1, b2 for h=0.15, then b1, b2 for h=0.2, ...
 
mhat[, ((k-1)*hlength+hi)] <- semilogit$thetastar
#mhat for h1, h2, ... h5, 

#calculate AICc and find AICcmin
AICc[k, hi] <- log(intD[k,hi]/ samplen) + 2*(degfee[k, hi] +1) /(samplen - degfee[k, hi] -2)
if  ((AICc[k, hi] < AICcmin) && (conv[k,hi]==1)) { AICcmin <- AICc[k, hi] 
                                               AICch[k] <- h
                                               }
#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  ((pvalue[k,hi] < adaptivepvalue[k]) && (conv[k,hi]==1)) { adaptivepvalue[k] <- pvalue[k,hi] 
                                                              adaptiveh[k]<- h
                                                           }

  } 
#end hi bandiwdth
if (any(conv[k,]==1)) {
  findaicc<- (hchoice==AICch[k] )
  AICcpvalue[k] <- pvalue[k, findaicc]
  }
 else {cat("all h values fail to converge\n")}
 
#mgcv package
b.gam <- gam(d4$y0~ d4$x1.th+d4$x2.th+s(d4$xt), method="REML", family = poisson(link = "log"))
gam.p0[k] <- summary(b.gam, p.type=0)$s.pv
gam.p1[k] <- summary(b.gam, p.type=1)$s.pv
gam.pn[k] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[k] <- summary(b.gam)$edf
gam.ts[k] <- summary(b.gam)$chi.sq

cat(k,"/")
} 
# k loop

testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=hlength, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2

degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                             mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                             mean(degfee[,5]), sd(degfee[,5])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))

print("gam")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))/Nsim
print(summary(gam.edf))
print(sqrt(var(gam.edf)))

print(summary(x2xtcorr))

print(sd(x2xtcorr))


####check convergence  for fixed bandwidth 

print( colSums(conv))

testresults3<- round(matrix(c(hchoice, ((colSums((pvalue*conv>0) & (pvalue*conv <=0.05)))/colSums(conv))),nrow=2,ncol=hlength, byrow=TRUE),6)
print(testresults3)

####chcek convergence  for the smallest bandwidth

print( sum(conv[,1]))
testresults4<- rep(0, hlength)
testresults4[1]<- sum((pvalue[,1]*conv[,1])<=0.05)/sum(conv[,1]) 
testresults4[2]<- sum((pvalue[,2]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[3]<- sum((pvalue[,3]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[4]<- sum((pvalue[,4]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[5] <- sum((pvalue[,5]*conv[,1])<=0.05)/sum(conv[,1])
print(round(matrix(c(hchoice, testresults4),nrow=2,ncol=hlength, byrow=TRUE),6))




#####################################################

##########################################
#count number of data points around each grid point 
countdata=function(xdata, xgrid, h)
{ 

  nsize <-length(xdata)
  gridlength <- length(xgrid)
  ncount <- rep(0, gridlength)
  for(i in 1:gridlength){
    xnhd<- ifelse(abs(xdata-xgrid[i])<=h,1,0)
    ncount[i]=sum(xnhd)
  }
  ncount
}

#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}

#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}


#######analysis of deviance function for log (poisson) partially linear model ##########
#using Epanechnikov kernel, xgrid must be equally spaced
# testing no effect of xt
#x1 x2 linear part 
#xt nonparametric part
anodev.gplm.poisson.chisq <- function(y, x1, x2, xt, tgrid, h)
{
g.glm<- glm(y ~  x1+x2+xt, family = poisson(link = "log"))

##get initial value for parameters
bcoeff<- g.glm$coeff[2:3]

g0.glm<- glm(y ~  x1+x2, family = poisson(link = "log"))

samplen<- length(y)
#normalizing weights integrated over tgrid to 1
gridlength <- length(tgrid)
gridint <- tgrid[2] - tgrid[1]
bigK <- matrix(0, ncol=gridlength, nrow=samplen)
for (i in 1:samplen)
            bigK[i,] <-  (epkernel(((xt[i] - tgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=samplen, ncol=samplen) %*% bigK)

# use local likelihood
d4.dev <- rep(0, length(tgrid))
d4.coeff <- matrix(0, nrow=length(tgrid), ncol=2)
d4.linear <- matrix(0, ncol=length(tgrid), nrow=samplen)

#iteration begins
nitrt <- 0
bdiff <- 100

while ((bdiff >0.001) & (nitrt <30)) {
nitrt<- nitrt+1

for (j in 1:length(tgrid)) {
xt.local <- xt-tgrid[j]
kweights <- bigKK[,j]

# keep parametric part fixed, and fit local linear for xt
#set maxit=5, it is sufficient to update the values
#offset(I(1.3 * X1))
d4.glm<- glm(y~ offset(bcoeff[1]*x1)+offset(bcoeff[2]*x2)+xt.local , family = poisson(link = "log"), weights=kweights, control=glm.control(maxit=5))

d4.dev[j] <- d4.glm$dev
d4.coeff[j,] <- d4.glm$coeff
d4.linear[,j] <- (d4.glm$coeff[1]+ d4.glm$coeff[2]*xt.local )*kweights

} 
# j loop grid

thetastar<- (apply(d4.linear,1, sum) *gridint)

#keep nonparametric part fixed, and fit linear terms for x1 and x2
#set maxit=5, it is sufficient to update the values
para.glm<- glm(y~ -1+ x1+x2+offset(thetastar) , family = poisson(link = "log"), control=glm.control(maxit=5))

bdiff <- sum(abs(para.glm$coeff-bcoeff))

bcoeff <- para.glm$coeff
} 
#end of while 

#usually, the algorithm converges
notconv<-0

#if nitrt==30 then non-convergence
if (nitrt==30) {
   print("ERROR")
   notconv<- 1
            }

intDev <- sum(d4.dev)* gridint
teststat0<- -(intDev- g0.glm$dev )



d4.H<- proj.ep.symmetric(xt, tgrid, h)
degfree <- d4.H$defree 
chipvalue<- 1.0- pchisq(teststat0, degfree-1)

list(intDev=intDev, teststat0 = teststat0, bcoeff=bcoeff,  thetastar=thetastar, degfree=degfree, chipvalue=chipvalue, notconv=notconv)

}



==> jbes2016-0154code online supplementary/gplm_sim_ex5_poisson_orthogonal.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 5, Poisson
# z1 and z2 orthogonal to x
# need to run the functions defined towards the end of this file
# need to specify the sample size, true non-smooth function "truemt" exp or cos, value of a,  and set the random.seed




#partial linear exp POISSON a=0,1,2
#exp a=0 n=100 seed(201506200)
#exp a=1 n=100  set.seed(201506100)
#exp a=2 n=100  set.seed(201606100)
#exp a=0 n=200  set.seed(20150831)
#exp a=1 n=200 set.seed(201508831)
#exp a=2 n=200
set.seed(201612831)


#partial linear cos POISSON a=0.5, 1.5
#cos a=1.5 n=100 set.seed(20150619)
#cos a=1.5 n=200 set.seed(10216102)
#cos a=0.5 n=200 set.seed(20161201)
#cos a=0.5 n=100 set.seed(201505293)

### load mgcv package
library("mgcv")
library("MASS")

samplen <- 200
Nsim<- 5000

# try 5 values of bandwidth
hchoice<- c(0.15, 0.2,  0.25,    0.3, 0.4)
hlength<- length(hchoice)
nlnrcov<- 2

#grid points on [-0.5,1]
tgrid <- seq(-0.5, 1.0, 0.005) #length 301

#initialization
intD <- matrix(0, nrow=Nsim, ncol=hlength)
teststat <- matrix(0, nrow=Nsim, ncol=hlength)
pvalue <- matrix(0, nrow=Nsim, ncol=hlength)
degfee<- matrix(0, nrow=Nsim, ncol=hlength)
mdiff<- matrix(0, nrow=Nsim, ncol=hlength)
# to check convergence 
conv<- matrix(1, nrow=Nsim, ncol=hlength)

bb<- matrix(0, nrow=Nsim, ncol=(nlnrcov*hlength))
mhat <- matrix(0, nrow=samplen, ncol=(hlength*Nsim))

AICc<- matrix(0, nrow=Nsim, ncol=hlength)
#set the initial value as the smallest bandwidth
AICch<- rep(0.15, Nsim)
AICcpvalue<- rep(0.99999, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.15, Nsim)
adaptivepvalue<-rep(0.99999, Nsim)

x2xtcorr <- rep(0, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)


 
a <- 2.0
for (k in 1:Nsim) {

checkdata<- rep(0, length(tgrid))

# to simulate correlated data rho=0.3
varmat<- matrix(c(1.0, 0.3,0.3, 1.0),2,2)

while (any(checkdata<=5))
{
  xdata<- mvrnorm(samplen, rep(0, 2), varmat)

  xtmp<- pnorm(xdata[,2])
  xt<-  1.5*(xtmp-min(xtmp))/(max(xtmp)-min(xtmp)) -0.5
#so that xt is unfirom on (-0.5,1) with min=-0.5 and max=1

  checkdata <- countdata(xt, tgrid, 0.15)
}
  x2<- 0.5*xdata[,1]
  x1<- ifelse( (runif(samplen,-1,1))>0, 1, -1)

  t.order <- order(xt)
  xt <- xt[t.order]
  x1 <- x1[t.order]
  x2<-x2[t.order]
  
  incvec<- rep(1, samplen) 

  xtt <- cbind(incvec, xt)

  proj.li.xt<- xtt %*%(solve( t(xtt) %*% xtt))%*% t(xtt)

  x1.th <- (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*%x1

  x2.th <-  (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*% x2

  beta1 <-  0.1
  beta2<-  -0.1

#specify truemt function exp or cos
#truemt <- a*cos(2*pi*xt)
  truemt <- a*exp(-16*xt*xt)
#plot(xt, truemt)
  eta <-  -1+beta1*x1.th+beta2*x2.th + truemt

#poisson
lambda0 <- exp(eta)
y0 <- as.integer(rpois(samplen, lambda0))

x2xtcorr[k] <- cor(x2, xt)


d4 <- data.frame(x1.th, x2.th, xt, y0)
names(d4)<- c("x1.th", "x2.th", "xt", "y0")

t.range<- max(xt)-min(xt)
tgrid <- seq(-0.5, 1.0, 0.005) #length 301



AICcmin <- 10
for (hi in 1: hlength) {
h<- hchoice[hi]
#call the function
semilogit<- anodev.gplm.poisson.chisq(d4$y0 , d4$x1.th, d4$x2.th, d4$xt, tgrid, h)

# proposed chi-square test statistic 
teststat[k, hi]<-  semilogit$teststat0
intD[k,hi]<-  semilogit$intDev
pvalue[k, hi]<- semilogit$chipvalue
mdiff[k, hi]<- sum( (semilogit$thetastar-truemt)^2)/samplen
# if non-convergent
if (semilogit$notconv==1)  conv[k, hi] <-0

degfee[k, hi] <- semilogit$degfree
bb[k,((hi*2-1): (hi*2))]<- semilogit$bcoeff
#b1, b2 for h=0.15, then b1, b2 for h=0.2, ...
 
mhat[, ((k-1)*hlength+hi)] <- semilogit$thetastar
#mhat for h1, h2, ... h5, 

#calculate AICc and find AICcmin
AICc[k, hi] <- log(intD[k,hi]/ samplen) + 2*(degfee[k, hi] +1) /(samplen - degfee[k, hi] -2)
if  ((AICc[k, hi] < AICcmin) && (conv[k,hi]==1)) { AICcmin <- AICc[k, hi] 
                                               AICch[k] <- h
                                               }
#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  ((pvalue[k,hi] < adaptivepvalue[k]) && (conv[k,hi]==1)) { adaptivepvalue[k] <- pvalue[k,hi] 
                                                              adaptiveh[k]<- h
                                                           }

  } 
#end hi bandiwdth
if (any(conv[k,]==1)) {
  findaicc<- (hchoice==AICch[k] )
  AICcpvalue[k] <- pvalue[k, findaicc]
  }
 else {cat("all h values fail to converge\n")}
 
#mgcv package
b.gam <- gam(d4$y0~ d4$x1.th+d4$x2.th+s(d4$xt), method="REML", family = poisson(link = "log"))
gam.p0[k] <- summary(b.gam, p.type=0)$s.pv
gam.p1[k] <- summary(b.gam, p.type=1)$s.pv
gam.pn[k] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[k] <- summary(b.gam)$edf
gam.ts[k] <- summary(b.gam)$chi.sq

cat(k,"/")
} 
# k loop

testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=hlength, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2

degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                             mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                             mean(degfee[,5]), sd(degfee[,5])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))

print("gam")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))/Nsim
print(summary(gam.edf))
print(sqrt(var(gam.edf)))

print(summary(x2xtcorr))

print(sd(x2xtcorr))


####check convergence  for fixed bandwidth 

print( colSums(conv))

testresults3<- round(matrix(c(hchoice, ((colSums((pvalue*conv>0) & (pvalue*conv <=0.05)))/colSums(conv))),nrow=2,ncol=hlength, byrow=TRUE),6)
print(testresults3)

####chcek convergence  for the smallest bandwidth

print( sum(conv[,1]))
testresults4<- rep(0, hlength)
testresults4[1]<- sum((pvalue[,1]*conv[,1])<=0.05)/sum(conv[,1]) 
testresults4[2]<- sum((pvalue[,2]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[3]<- sum((pvalue[,3]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[4]<- sum((pvalue[,4]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[5] <- sum((pvalue[,5]*conv[,1])<=0.05)/sum(conv[,1])
print(round(matrix(c(hchoice, testresults4),nrow=2,ncol=hlength, byrow=TRUE),6))




#####################################################

##########################################
#count number of data points around each grid point 
countdata=function(xdata, xgrid, h)
{ 

  nsize <-length(xdata)
  gridlength <- length(xgrid)
  ncount <- rep(0, gridlength)
  for(i in 1:gridlength){
    xnhd<- ifelse(abs(xdata-xgrid[i])<=h,1,0)
    ncount[i]=sum(xnhd)
  }
  ncount
}

#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}

#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}


#######analysis of deviance function for log (poisson) partially linear model ##########
#using Epanechnikov kernel, xgrid must be equally spaced
# testing no effect of xt
#x1 x2 linear part 
#xt nonparametric part
anodev.gplm.poisson.chisq <- function(y, x1, x2, xt, tgrid, h)
{
g.glm<- glm(y ~  x1+x2+xt, family = poisson(link = "log"))

##get initial value for parameters
bcoeff<- g.glm$coeff[2:3]

g0.glm<- glm(y ~  x1+x2, family = poisson(link = "log"))

samplen<- length(y)
#normalizing weights integrated over tgrid to 1
gridlength <- length(tgrid)
gridint <- tgrid[2] - tgrid[1]
bigK <- matrix(0, ncol=gridlength, nrow=samplen)
for (i in 1:samplen)
            bigK[i,] <-  (epkernel(((xt[i] - tgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=samplen, ncol=samplen) %*% bigK)

# use local likelihood
d4.dev <- rep(0, length(tgrid))
d4.coeff <- matrix(0, nrow=length(tgrid), ncol=2)
d4.linear <- matrix(0, ncol=length(tgrid), nrow=samplen)

#iteration begins
nitrt <- 0
bdiff <- 100

while ((bdiff >0.001) & (nitrt <30)) {
nitrt<- nitrt+1

for (j in 1:length(tgrid)) {
xt.local <- xt-tgrid[j]
kweights <- bigKK[,j]

# keep parametric part fixed, and fit local linear for xt
#set maxit=5, it is sufficient to update the values
#offset(I(1.3 * X1))
d4.glm<- glm(y~ offset(bcoeff[1]*x1)+offset(bcoeff[2]*x2)+xt.local , family = poisson(link = "log"), weights=kweights, control=glm.control(maxit=5))

d4.dev[j] <- d4.glm$dev
d4.coeff[j,] <- d4.glm$coeff
d4.linear[,j] <- (d4.glm$coeff[1]+ d4.glm$coeff[2]*xt.local )*kweights

} 
# j loop grid

thetastar<- (apply(d4.linear,1, sum) *gridint)

#keep nonparametric part fixed, and fit linear terms for x1 and x2
#set maxit=5, it is sufficient to update the values
para.glm<- glm(y~ -1+ x1+x2+offset(thetastar) , family = poisson(link = "log"), control=glm.control(maxit=5))

bdiff <- sum(abs(para.glm$coeff-bcoeff))

bcoeff <- para.glm$coeff
} 
#end of while 

#usually, the algorithm converges
notconv<-0

#if nitrt==30 then non-convergence
if (nitrt==30) {
   print("ERROR")
   notconv<- 1
            }

intDev <- sum(d4.dev)* gridint
teststat0<- -(intDev- g0.glm$dev )



d4.H<- proj.ep.symmetric(xt, tgrid, h)
degfree <- d4.H$defree 
chipvalue<- 1.0- pchisq(teststat0, degfree-1)

list(intDev=intDev, teststat0 = teststat0, bcoeff=bcoeff,  thetastar=thetastar, degfree=degfree, chipvalue=chipvalue, notconv=notconv)

}



==> jbes2016-0154code online supplementary/gplm_sim_example1_H0_fixed_design.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 1 under H0 fixed design, x equally-spaced on [0,1]
# need to run the functions defined towards the end of this file
# need to specify the sample size and set the random.seed, assume that data x are equally-spaced on [0,1]


### load mgcv package

library("mgcv")

#a=0 under H0 
a <- 0.0

#sample size 50, 100, 200
samplen <- 50
#number of simulations
Nsim<- 5000
#fixed equally-spaced design
xt <- seq(0, 1, length=samplen)

# try 7 values of bandwidth, 0.1, 0.12, 0.15, 0.17, 0.2, 0.25, and 0.3
hlength<- 7

#initialization
chi.teststat <- matrix(0, nrow=Nsim, ncol=hlength)

pvalue <- matrix(0, nrow=Nsim, ncol=hlength)

degfee<- matrix(0, nrow=Nsim, ncol=hlength)

#integrated deviance
intDall <- matrix(0, nrow=Nsim, ncol=hlength)
  
#AICc values for 7 values of bandwidth
AICc<- matrix(0, nrow=Nsim, ncol=hlength)

#bandwidth select by AICc and its p-value
AICch<- rep(0, Nsim)
AICcpvalue<- rep(0, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.1, Nsim)

adaptivepvalue<-rep(0.99999, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)


#a=0 n=50 fixed design xtequally-spaced
set.seed(2015012710) 

#a=0 n=100 fixed design   x equally-spaced
#set.seed(2012061310)

#a=0 n=200 fixed design x equally-spaced
#set.seed(2015012810)

tgrid <- seq(0.0, 1.0, 0.005) #length 201

for (j in 1:Nsim) {

beta0 <- -1.0

# under H0
eta <- beta0+ a*cos(2*pi*xt)

p0 <- exp(eta)/(1+exp(eta))
y0 <- as.integer(rbinom(samplen, 1, p0))
t.order <- order(xt)
d4 <- data.frame(xt[t.order], y0[t.order])
names(d4)<- c("xt", "y0")

hchoice<- c(0.1,  0.12,  0.15, 0.17,  0.2,  0.25,  0.3)

AICcmin <- 10
for (hi in 1: hlength) {
h<- hchoice[hi]

#call the function
chi.teststat[j, hi]<-  anodev.logit.chisq(d4$y0, d4$xt, tgrid, h)$teststat
intDall[j,hi]<-  anodev.logit.chisq(d4$y0, d4$xt, tgrid, h)$intD

#get the smoother matrix
d4.H<- proj.ep.symmetric(d4$xt, tgrid, h)

#get the trace of smoother matrix
degfee[j, hi] <- d4.H$defree

#calculate AICc and find AICcmin
AICc[j, hi] <- log(intDall[j,hi]/ samplen) + 2*(degfee[j, hi] +1) /(samplen - degfee[j, hi] -2)
if  (AICc[j, hi] < AICcmin) { AICcmin <- AICc[j, hi] 
                                               AICch[j] <- h
                                               }
# proposed chi-square test statistic p-value
pvalue[j,hi] <- 1- pchisq(chi.teststat[j,hi], (degfee[j,hi]-1))

#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  (pvalue[j,hi] < adaptivepvalue[j]) { adaptivepvalue[j] <- pvalue[j,hi] 
                                                              adaptiveh[j]<- h
                                                           }

  } 
#end hi bandiwdth
findaicc<- (hchoice==AICch[j] )
AICcpvalue[j] <- pvalue[j, findaicc]

#mgcv package
b.gam <- gam(d4$y0~ s(d4$xt), method="REML", family = binomial(link = "logit"))
gam.p0[j] <- summary(b.gam, p.type=0)$s.pv
gam.p1[j] <- summary(b.gam, p.type=1)$s.pv
gam.pn[j] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[j] <- summary(b.gam)$edf
gam.ts[j] <- summary(b.gam)$chi.sq

cat(j,"/")

} 
# j loop


testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=7, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2

degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                                                mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                                               mean(degfee[,5]), sd(degfee[,5]), mean(degfee[,6]), sd(degfee[,6]),
                                                mean(degfee[,7]), sd(degfee[,7])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))


print("gam")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))
print(summary(gam.edf))
print(sqrt(var(gam.edf)))


#############################
#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}

#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}
#######analysis of deviance function ##########
#using Epanechnikov kernel, xgrid must be equally spaced
#testing no effect of x
anodev.logit.chisq <- function(y, x, xgrid, h)
{
gridlength <- length(xgrid)
gridint <- xgrid[2] - xgrid[1]
datalength<- length(x)
bigK <- matrix(0, ncol=gridlength, nrow=datalength)
for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

global.glm<- glm(y ~ 1, family = binomial(link = "logit"))

d.dev <- rep(0, gridlength)
d.coeff <- matrix(0, nrow=gridlength, ncol=2)

for (i in 1:gridlength) {
x.local <- x-xgrid[i]
kweights <- bigKK[,i]

d.glm<- glm(y~ x.local , family = binomial(link = "logit"), weights=kweights)
d.dev[i] <- d.glm$dev
d.coeff[i,] <- d.glm$coeff

} 
# i loop
intD<- sum(d.dev)* gridint
teststat<- -(intD- global.glm$dev )
 list(intD=intD, teststat = teststat)

}


==> jbes2016-0154code online supplementary/gplm_sim_example1_H0_random_design.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 1 under H0, x random, uniform on [0,1]
# need to run the functions defined towards the end of this file
# need to specify the sample size and set the random.seed, assume that data x are uniform on [0,1]



### load mgcv package
library("mgcv")

#a=0 under H0
a <- 0.0

#a=0 n=200 random set.seed(20120613) 
#a=0 n=100 random design  set.seed(20150202)
#a=0 n=50 random design 
set.seed(20150127) 

#sample size 50, 100, 200
samplen <- 50
Nsim<- 5000

# try 7 values of bandwidth, 0.1, 0.12, 0.15, 0.17, 0.2, 0.25, and 0.3
hlength<- 7

#initialization
chi.teststat <- matrix(0, nrow=Nsim, ncol=hlength)

pvalue <- matrix(0, nrow=Nsim, ncol=hlength)

degfee<- matrix(0, nrow=Nsim, ncol=hlength)

#integrated deviance
intDall <- matrix(0, nrow=Nsim, ncol=hlength)

#AICc values for 7 values of bandwidth 
AICc<- matrix(0, nrow=Nsim, ncol=hlength)

#bandwidth select by AICc and its p-value
AICch<- rep(0, Nsim)
AICcpvalue<- rep(0, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.1, Nsim)

adaptivepvalue<-rep(0.99999, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)

#range of t set as [0,1]
tgrid <- seq(0.0, 1.0, 0.005) #length 201

for (j in 1:Nsim) {

########## random design check if every neighborhood has at least 3 points at smallest h #############


checkdata<- rep(0, length(tgrid))

while (any(checkdata<=2))
{
xt <- c(runif((samplen-2)), 0,1)
t.range<- max(xt)-min(xt)


#check if there is sufficient data around each grid point when h=0.1

checkdata <- countdata(xt, tgrid, 0.1)
#print(any(checkdata<=2))
}

beta0 <- -1.0

eta <- beta0+ a*cos(2*pi*xt)

p0 <- exp(eta)/(1+exp(eta))
y0 <- as.integer(rbinom(samplen, 1, p0))
t.order <- order(xt)
d4 <- data.frame(xt[t.order], y0[t.order])
names(d4)<- c("xt", "y0")

hchoice<- c(0.1,  0.12,  0.15, 0.17,  0.2,  0.25,  0.3)
AICcmin <- 10

for (hi in 1: hlength) {
h<- hchoice[hi]
#call the function
chi.teststat[j, hi]<-  anodev.logit.chisq(d4$y0, d4$xt, tgrid, h)$teststat
intDall[j,hi]<-  anodev.logit.chisq(d4$y0, d4$xt, tgrid, h)$intD

#get the smoother matrix
d4.H<- proj.ep.symmetric(d4$xt, tgrid, h)

#get the trace of smoother matrix
degfee[j, hi] <- d4.H$defree

#calculate AICc and find AICcmin
AICc[j, hi] <- log(intDall[j,hi]/ samplen) + 2*(degfee[j, hi] +1) /(samplen - degfee[j, hi] -2)
if  (AICc[j, hi] < AICcmin) { AICcmin <- AICc[j, hi] 
                                               AICch[j] <- h
                                               }

# proposed chi-square test statistic p-value
pvalue[j,hi] <- 1- pchisq(chi.teststat[j,hi], (degfee[j,hi]-1))

#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  (pvalue[j,hi] < adaptivepvalue[j]) { adaptivepvalue[j] <- pvalue[j,hi] 
                                                              adaptiveh[j]<- h
                                                           }

  } 
#end hi bandiwdth

findaicc<- (hchoice==AICch[j] )
AICcpvalue[j] <- pvalue[j, findaicc]

#mgcv package
b.gam <- gam(d4$y0~ s(d4$xt), method="REML", family = binomial(link = "logit"))
gam.p0[j] <- summary(b.gam, p.type=0)$s.pv
gam.p1[j] <- summary(b.gam, p.type=1)$s.pv
gam.pn[j] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[j] <- summary(b.gam)$edf
gam.ts[j] <- summary(b.gam)$chi.sq

cat(j,"/")

} 
# j loop


testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=7, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2



degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                                                mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                                               mean(degfee[,5]), sd(degfee[,5]), mean(degfee[,6]), sd(degfee[,6]),
                                                mean(degfee[,7]), sd(degfee[,7])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))

print("gam")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))
print(summary(gam.edf))
print(sqrt(var(gam.edf)))


#############################
#count number of data points around each grid point 
countdata=function(xdata, xgrid, h)
{ 
  nsize <-length(xdata)
  gridlength <- length(xgrid)
  ncount <- rep(0, gridlength)
  for(i in 1:gridlength){
    ncount[i]=sum(ifelse(abs(xdata-xgrid[i])<=h,1,0))
  }
  ncount
}

#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}

#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}
#################
#######analysis of deviance function ##########
#using Epanechnikov kernel, xgrid must be equally spaced
#testing no effect of x
anodev.logit.chisq <- function(y, x, xgrid, h)
{
gridlength <- length(xgrid)
gridint <- xgrid[2] - xgrid[1]
datalength<- length(x)
bigK <- matrix(0, ncol=gridlength, nrow=datalength)
for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

global.glm<- glm(y ~ 1, family = binomial(link = "logit"))

d.dev <- rep(0, gridlength)
d.coeff <- matrix(0, nrow=gridlength, ncol=2)

for (i in 1:gridlength) {
x.local <- x-xgrid[i]
kweights <- bigKK[,i]

d.glm<- glm(y~ x.local , family = binomial(link = "logit"), weights=kweights)
d.dev[i] <- d.glm$dev
d.coeff[i,] <- d.glm$coeff

} 
# i loop
intD<- sum(d.dev)* gridint
teststat<- -(intD- global.glm$dev )
 list(intD=intD, teststat = teststat)

}


==> jbes2016-0154code online supplementary/gplm_sim_example1_H1.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 1 under H1, x random on  unif(0,1), a= 0.5, 0.75, 1, n=100 and 200
# need to run the functions defined towards the end of this file
# need to specify the sample size and set the random.seed 


library("mgcv")

#under H1, a=0.5, 0.75, 1
a <- 0.5
set.seed(20150130)
#a=0.5 n=100 set.seed(20150130)
#a=0.5 n=200 set.seed(201206225)

#a=0.75 
#a=0.75 n=100  set.seed(201501302)
#a=0.75 n=200 set.seed(201205255) 

#a=1.0
#a=1.0 n=100 set.seed(150131)
#a=1.0  n=200 set.seed(201204255) 

samplen <- 100
Nsim<- 5000

# try 7 values of bandwidth, 0.1, 0.12, 0.15, 0.17, 0.2, 0.25, and 0.3
hlength<- 7

#initialization
chi.teststat <- matrix(0, nrow=Nsim, ncol=hlength)

pvalue <- matrix(0, nrow=Nsim, ncol=hlength)

degfee<- matrix(0, nrow=Nsim, ncol=hlength)

#integrated deviance
intDall <- matrix(0, nrow=Nsim, ncol=hlength)
 
#AICc values for 7 values of bandwidth  
AICc<- matrix(0, nrow=Nsim, ncol=hlength)

#bandwidth select by AICc and its p-value
AICch<- rep(0, Nsim)
AICcpvalue<- rep(0, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.1, Nsim)

adaptivepvalue<-rep(0.99999, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)


#range of t set as [0,1]
tgrid <- seq(0.0, 1.0, 0.005) #length 201

for (j in 1:Nsim) {

########## random design check if every neighborhood has at least 3 points at smallest h #############

checkdata<- rep(0, length(tgrid))

while (any(checkdata<=2))
{
xt <- c(runif((samplen-2)), 0,1)
t.range<- max(xt)-min(xt)


#check if there is sufficient data around each grid point when h=0.1

checkdata <- countdata(xt, tgrid, 0.1)
#print(any(checkdata<=2))
}

beta0 <- -1.0

eta <- beta0+ a*cos(2*pi*xt)

p0 <- exp(eta)/(1+exp(eta))
y0 <- as.integer(rbinom(samplen, 1, p0))
t.order <- order(xt)
d4 <- data.frame(xt[t.order], y0[t.order])
names(d4)<- c("xt", "y0")

hchoice<- c(0.1,  0.12,  0.15, 0.17,  0.2,  0.25,  0.3)
AICcmin <- 10
for (hi in 1: hlength) {
h<- hchoice[hi]
#call the function
chi.teststat[j, hi]<-  anodev.logit.chisq(d4$y0, d4$xt, tgrid, h)$teststat
intDall[j,hi]<-  anodev.logit.chisq(d4$y0, d4$xt, tgrid, h)$intD

#get the smoother matrix
d4.H<- proj.ep.symmetric(d4$xt, tgrid, h)

#get the trace of smoother matrix
degfee[j, hi] <- d4.H$defree

#calculate AICc and find AICcmin
AICc[j, hi] <- log(intDall[j,hi]/ samplen) + 2*(degfee[j, hi] +1) /(samplen - degfee[j, hi] -2)
if  (AICc[j, hi] < AICcmin) { AICcmin <- AICc[j, hi] 
                                               AICch[j] <- h
                                               }
# proposed chi-square test statistic p-value
pvalue[j,hi] <- 1- pchisq(chi.teststat[j,hi], (degfee[j,hi]-1))

#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  (pvalue[j,hi] < adaptivepvalue[j]) { adaptivepvalue[j] <- pvalue[j,hi] 
                                                              adaptiveh[j]<- h
                                                           }

  } 
#end hi bandiwdth

findaicc<- (hchoice==AICch[j] )
AICcpvalue[j] <- pvalue[j, findaicc]

#mgcv package
b.gam <- gam(d4$y0~ s(d4$xt), method="REML", family = binomial(link = "logit"))
gam.p0[j] <- summary(b.gam, p.type=0)$s.pv
gam.p1[j] <- summary(b.gam, p.type=1)$s.pv
gam.pn[j] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[j] <- summary(b.gam)$edf
gam.ts[j] <- summary(b.gam)$chi.sq

cat(j,"/")

} 
# j loop

print(samplen)
print("random")

testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=7, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2


degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                                                mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                                               mean(degfee[,5]), sd(degfee[,5]), mean(degfee[,6]), sd(degfee[,6]),
                                                mean(degfee[,7]), sd(degfee[,7])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))


print("gam")
print("n=")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))
print(summary(gam.edf))
print(sqrt(var(gam.edf)))



#############################
#count number of data points around each grid point 
countdata=function(xdata, xgrid, h)
{ 
  nsize <-length(xdata)
  gridlength <- length(xgrid)
  ncount <- rep(0, gridlength)
  for(i in 1:gridlength){
    ncount[i]=sum(ifelse(abs(xdata-xgrid[i])<=h,1,0))
  }
  ncount
}

#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}


#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}
#################
####### analysis of deviance function ##########
# using Epanechnikov kernel, xgrid must be equally spaced
# testing no effect of x
anodev.logit.chisq <- function(y, x, xgrid, h)
{
gridlength <- length(xgrid)
gridint <- xgrid[2] - xgrid[1]
datalength<- length(x)
bigK <- matrix(0, ncol=gridlength, nrow=datalength)
for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

global.glm<- glm(y ~ 1, family = binomial(link = "logit"))

d.dev <- rep(0, gridlength)
d.coeff <- matrix(0, nrow=gridlength, ncol=2)

for (i in 1:gridlength) {
x.local <- x-xgrid[i]
kweights <- bigKK[,i]

d.glm<- glm(y~ x.local , family = binomial(link = "logit"), weights=kweights)
d.dev[i] <- d.glm$dev
d.coeff[i,] <- d.glm$coeff

} 
# i loop
intD<- sum(d.dev)* gridint
teststat<- -(intD- global.glm$dev )
 list(intD=intD, teststat = teststat)

}


==> jbes2016-0154code online supplementary/gplm_sim_example2_wood.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 2 
# need to run the functions defined towards the end of this file
# need to specify the sample size and set the random.seed, assume that data x are uniform on [0,1]

### load mgcv package
library("mgcv")


#Wood (2013)  f0 
#wood f0 n=100 set.seed(201501011)
set.seed(201501011)
#Wood f0 n=200 set.seed(20140811)

#wood f1
#wood f1 n=100 set.seed(5080888)
#wood f1 n=200 set.seed(20140808)

#wood f2
#wood f2 n=100  set.seed(25080888)
#wood f2 n=200  set.seed(201206195)

samplen <- 100
Nsim<- 5000

# try 7 values of bandwidth, 0.1, 0.12, 0.15, 0.17, 0.2, 0.25, and 0.3
hlength<- 7
chi.teststat <- matrix(0, nrow=Nsim, ncol=hlength)

pvalue <- matrix(0, nrow=Nsim, ncol=hlength)

degfee<- matrix(0, nrow=Nsim, ncol=hlength)

#integrated deviance
intDall <- matrix(0, nrow=Nsim, ncol=hlength)
 
#AICc values for 7 values of bandwidth  
AICc<- matrix(0, nrow=Nsim, ncol=hlength)

#bandwidth select by AICc and its p-value
AICch<- rep(0, Nsim)
AICcpvalue<- rep(0, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.1, Nsim)

adaptivepvalue<-rep(0.99999, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)




#range of t set as [0,1]
tgrid <- seq(0.0, 1.0, 0.005) #length 201

for (j in 1:Nsim) {

########## random design check if every neighborhood has at least 3 points at smallest h #############

checkdata<- rep(0, length(tgrid))

while (any(checkdata<=2))
{
xt <- c(runif((samplen-2)), 0,1)
t.range<- max(xt)-min(xt)


#check if there is sufficient data around each grid point when h=0.1

checkdata <- countdata(xt, tgrid, 0.1)
}


#wood f2
#eta <-  (2*(10^5)*(xt^11)*((1-xt)^6) + (10^4)*(xt^3)*((1-xt)^10))

#wood f1
#eta <- exp(2*xt)

#Wood f0
eta <- 8*xt*(1-xt)
#originally -5 in wood; change to -2 due to all y=0

p0 <- exp(eta-2)/(1+exp(eta-2))

y0 <- rep(0, samplen)

# to avoid many y0 =0
while (sum(y0)<=2) {
y0 <- as.integer(rbinom(samplen, 1, p0))
}



t.order <- order(xt)
d4 <- data.frame(xt[t.order], y0[t.order])
names(d4)<- c("xt", "y0")

hchoice<- c(0.1,  0.12,  0.15, 0.17,  0.2,  0.25,  0.3)
AICcmin <- 10
for (hi in 1: hlength) {
#call the function
h<- hchoice[hi]
chi.teststat[j, hi]<-  anodev.logit.chisq(d4$y0, d4$xt, tgrid, h)$teststat
intDall[j,hi]<-  anodev.logit.chisq(d4$y0, d4$xt, tgrid, h)$intD

#get the smoother matrix
d4.H<- proj.ep.symmetric(d4$xt, tgrid, h)

#get the trace of smoother matrix
degfee[j, hi] <- d4.H$defree

#calculate AICc and find AICcmin
AICc[j, hi] <- log(intDall[j,hi]/ samplen) + 2*(degfee[j, hi] +1) /(samplen - degfee[j, hi] -2)
if  (AICc[j, hi] < AICcmin) { AICcmin <- AICc[j, hi] 
                                               AICch[j] <- h
                                               }


# proposed chi-square test statistic p-value
pvalue[j,hi] <- 1- pchisq(chi.teststat[j,hi], (degfee[j,hi]-1))

#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  (pvalue[j,hi] < adaptivepvalue[j]) { adaptivepvalue[j] <- pvalue[j,hi] 
                                                              adaptiveh[j]<- h
                                                           }

  } 
#end hi bandiwdth
findaicc<- (hchoice==AICch[j] )
AICcpvalue[j] <- pvalue[j, findaicc]

#mgcv package
b.gam <- gam(d4$y0~ s(d4$xt), method="REML", family = binomial(link = "logit"))
gam.p0[j] <- summary(b.gam, p.type=0)$s.pv
gam.p1[j] <- summary(b.gam, p.type=1)$s.pv
gam.pn[j] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[j] <- summary(b.gam)$edf
gam.ts[j] <- summary(b.gam)$chi.sq

cat(j,"/")

} 
# j loop

print(samplen)
print("random")

testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=7, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2



degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                                                mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                                               mean(degfee[,5]), sd(degfee[,5]), mean(degfee[,6]), sd(degfee[,6]),
                                                mean(degfee[,7]), sd(degfee[,7])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))


print("gam")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))
print(summary(gam.edf))
print(sqrt(var(gam.edf)))



#############################
#count number of data points around each grid point 
countdata=function(xdata, xgrid, h)
{ 
  nsize <-length(xdata)
  gridlength <- length(xgrid)
  ncount <- rep(0, gridlength)
  for(i in 1:gridlength){
    ncount[i]=sum(ifelse(abs(xdata-xgrid[i])<=h,1,0))
  }
  ncount
}

#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}

#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}
#################
#######analysis of deviance function ##########
#using Epanechnikov kernel, xgrid must be equally spaced
#testing no effect of x
anodev.logit.chisq <- function(y, x, xgrid, h)
{
gridlength <- length(xgrid)
gridint <- xgrid[2] - xgrid[1]
datalength<- length(x)
bigK <- matrix(0, ncol=gridlength, nrow=datalength)
for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

global.glm<- glm(y ~ 1, family = binomial(link = "logit"))

d.dev <- rep(0, gridlength)
d.coeff <- matrix(0, nrow=gridlength, ncol=2)

for (i in 1:gridlength) {
x.local <- x-xgrid[i]
kweights <- bigKK[,i]

d.glm<- glm(y~ x.local , family = binomial(link = "logit"), weights=kweights)
d.dev[i] <- d.glm$dev
d.coeff[i,] <- d.glm$coeff

} 
# i loop
intD<- sum(d.dev)* gridint
teststat<- -(intD- global.glm$dev )
 list(intD=intD, teststat = teststat)

}


==> jbes2016-0154code online supplementary/gplm_sim_example3_non-orthogonal.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 3, x random, uniform on [-0.5,1]
# z1 and z2 non-orthogonal to x
# need to run the functions defined towards the end of this file
# need to specify the sample size, value of a=0,1,2,3,  and set the random.seed

### load mgcv package
library("mgcv")
library("MASS")


#partial linear exp example 3
#exp nonlinear trend
#a=3 n=200  
set.seed(20121025)

#a=2 n=200  set.seed(20130224)
#a=1.0  n=200 set.seed(20130301)
#a=0.0 n=200 set.seed(20130304)

#a=0.0 n=100  set.seed(201501233)
#a=1 n=100 set.seed(201502233)
#a=2 n=100   set.seed(201502566)
#a=3 n=100 set.seed(201502588)

#sample size 100 and 200
samplen <- 200
Nsim<- 5000

# try 5 values of bandwidth
hchoice<- c(0.15, 0.2,  0.25,    0.3, 0.4)
hlength<- length(hchoice)
nlnrcov<- 2

#grid points on [-0.5,1]
tgrid <- seq(-0.5, 1.0, 0.005) #length 301


#initialization
intD <- matrix(0, nrow=Nsim, ncol=hlength)
teststat <- matrix(0, nrow=Nsim, ncol=hlength)
pvalue <- matrix(0, nrow=Nsim, ncol=hlength)
degfee<- matrix(0, nrow=Nsim, ncol=hlength)
mdiff<- matrix(0, nrow=Nsim, ncol=hlength)

# to check convergence 
conv<- matrix(1, nrow=Nsim, ncol=hlength)

bb<- matrix(0, nrow=Nsim, ncol=(nlnrcov*hlength))
mhat <- matrix(0, nrow=samplen, ncol=(hlength*Nsim))

AICc<- matrix(0, nrow=Nsim, ncol=hlength)
AICch<- rep(0.1, Nsim)
AICcpvalue<- rep(0.99999, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.15, Nsim)
adaptivepvalue<-rep(0.99999, Nsim)

x2xtcorr <- rep(0, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)


a <- 3.0 
for (k in 1:Nsim) {



checkdata<- rep(0, length(tgrid))

# to simulate correlated data rho=0.3
varmat<- matrix(c(1.0, 0.3,0.3, 1.0),2,2)

########## random design check if every neighborhood has at least 5 points at smallest h #############
while (any(checkdata<=5))
{
  xdata<- mvrnorm(samplen, rep(0, 2), varmat)

  xtmp<- pnorm(xdata[,2])
  xt<-  1.5*(xtmp-min(xtmp))/(max(xtmp)-min(xtmp)) -0.5
#so that xt is unfirom on (-0.5,1) with min=-0.5 and max=1

  checkdata <- countdata(xt, tgrid, 0.15)
}

  x2<- 0.5*xdata[,1]
  x1<- ifelse( (runif(samplen,-1,1))>0, 1, -1)

  t.order <- order(xt)
  xt <- xt[t.order]
  x1 <- x1[t.order]
  x2<-x2[t.order]

  
  incvec<- rep(1, samplen)
  
###########non-orthogonal 
  #xtt <- cbind(incvec, xt)

 #least squares projection matrix of intercept and xt
 #proj.li.xt<- xtt %*%(solve( t(xtt) %*% xtt))%*% t(xtt)

 #to make z1 (x1.th) and z2 (x2.th) orthogonal to xt
 #x1.th <- (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*%x1
 #x2.th <-  (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*% x2

#non-orthogonal 
  x1.th<- x1
  x2.th<- x2

  beta1 <-  0.1
  beta2<-  -0.1

  truemt <- a*exp(-16*xt*xt)
  eta <-  -1+beta1*x1.th+beta2*x2.th + truemt

  p0 <- exp(eta)/(1+exp(eta))
  y0 <- as.integer(rbinom(samplen, 1, p0))

t.range<- max(xt)-min(xt)
x2xtcorr[k] <- cor(x2, xt)

d4 <- data.frame(x1.th, x2.th, xt, y0)
names(d4)<- c("x1.th", "x2.th", "xt", "y0")

tgrid <- seq(-0.5, 1.0, 0.005) #length 301


AICcmin <- 10

for (hi in 1: hlength) {
h<- hchoice[hi]
#call the function
semilogit<- anodev.gplm.logit.chisq(d4$y0 , d4$x1.th, d4$x2.th, d4$xt, tgrid, h)

# proposed chi-square test statistic 
teststat[k, hi]<-  semilogit$teststat0
intD[k,hi]<-  semilogit$intDev
pvalue[k, hi]<- semilogit$chipvalue

mdiff[k, hi]<- sum( (semilogit$thetastar-truemt)^2)/samplen
# if non-convergent
if (semilogit$notconv==1)  conv[k, hi] <-0

degfee[k, hi] <- semilogit$degfree
bb[k,((hi*2-1): (hi*2))]<- semilogit$bcoeff
#b1, b2 for h=0.15, then b1, b2 for h=0.2, ...
 
mhat[, ((k-1)*hlength+hi)] <- semilogit$thetastar
#mhat for h1, h2, ... h5

#calculate AICc and find AICcmin
AICc[k, hi] <- log(intD[k,hi]/ samplen) + 2*(degfee[k, hi] +1) /(samplen - degfee[k, hi] -2)
if  ((AICc[k, hi] < AICcmin) && (conv[k,hi]==1)) { AICcmin <- AICc[k, hi] 
                                               AICch[k] <- h
                                               }

#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  ((pvalue[k,hi] < adaptivepvalue[k]) && (conv[k,hi]==1)) { adaptivepvalue[k] <- pvalue[k,hi] 
                                                              adaptiveh[k]<- h
                                                           }

  } 
#end hi bandiwdth
#use convergent h to select AICch
if (any(conv[k,]==1)) {
  findaicc<- (hchoice==AICch[k] )
  AICcpvalue[k] <- pvalue[k, findaicc]
  }
 else {cat("all h values fail to converge\n")}
 
#mgcv package
b.gam <- gam(d4$y0~ d4$x1.th+d4$x2.th+s(d4$xt), method="REML", family = binomial(link = "logit"))
gam.p0[k] <- summary(b.gam, p.type=0)$s.pv
gam.p1[k] <- summary(b.gam, p.type=1)$s.pv
gam.pn[k] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[k] <- summary(b.gam)$edf
gam.ts[k] <- summary(b.gam)$chi.sq

cat(k,"/")
} 
# k loop

testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=hlength, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2

degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                             mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                             mean(degfee[,5]), sd(degfee[,5])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))

print("gam")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))/Nsim
print(summary(gam.edf))
print(sqrt(var(gam.edf)))

print(summary(x2xtcorr))

print(sd(x2xtcorr))



####check convergence  for fixed bandwidth 

print( colSums(conv))

testresults3<- round(matrix(c(hchoice, ((colSums((pvalue*conv>0) & (pvalue*conv <=0.05)))/colSums(conv))),nrow=2,ncol=hlength, byrow=TRUE),6)
print(testresults3)


####chcek convergence  for the smallest bandwidth

print( sum(conv[,1]))
testresults4<- rep(0, hlength)
testresults4[1]<- sum((pvalue[,1]*conv[,1])<=0.05)/sum(conv[,1]) 
testresults4[2]<- sum((pvalue[,2]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[3]<- sum((pvalue[,3]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[4]<- sum((pvalue[,4]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[5] <- sum((pvalue[,5]*conv[,1])<=0.05)/sum(conv[,1])
print(round(matrix(c(hchoice, testresults4),nrow=2,ncol=hlength, byrow=TRUE),6))




#####################################################

#count number of data points around each grid point 
countdata=function(xdata, xgrid, h)
{ #logit data need to careful about y

  nsize <-length(xdata)
  gridlength <- length(xgrid)
  ncount <- rep(0, gridlength)
  for(i in 1:gridlength){
    xnhd<- ifelse(abs(xdata-xgrid[i])<=h,1,0)
    ncount[i]=sum(xnhd)
  }
  ncount
}

#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}

#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}

#######analysis of deviance function for logistic partially linear model ##########
#using Epanechnikov kernel, xgrid must be equally spaced
# testing no effect of xt
#x1 x2 linear part 
#xt nonparametric part
anodev.gplm.logit.chisq <- function(y, x1, x2, xt, tgrid, h)
{
g.glm<- glm(factor(y) ~  x1+x2+xt, family = binomial(link = "logit"))
#get initial value for parameters
bcoeff<- g.glm$coeff[2:3]


g0.glm<- glm(factor(y) ~  x1+x2, family = binomial(link = "logit"))

samplen<- length(y)
#normalizing weights integrated over tgrid to 1
gridlength <- length(tgrid)
gridint <- tgrid[2] - tgrid[1]
bigK <- matrix(0, ncol=gridlength, nrow=samplen)
for (i in 1:samplen)
            bigK[i,] <-  (epkernel(((xt[i] - tgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=samplen, ncol=samplen) %*% bigK)

# use local likelihood
d4.dev <- rep(0, length(tgrid))
d4.coeff <- matrix(0, nrow=length(tgrid), ncol=2)
d4.linear <- matrix(0, ncol=length(tgrid), nrow=samplen)

nitrt <- 0
bdiff <- 100

#iteration begins
while ((bdiff >0.001) & (nitrt <30)) {
nitrt<- nitrt+1
for (j in 1:length(tgrid)) {
xt.local <- xt-tgrid[j]
kweights <- bigKK[,j]

# keep parametric part fixed, and fit local linear for xt
#set maxit=5, it is enough to update the values
#offset(I(1.3 * X1))
d4.glm<- glm(factor(y)~ offset(bcoeff[1]*x1)+offset(bcoeff[2]*x2)+xt.local , family = binomial(link = "logit"), weights=kweights, control=glm.control(maxit=5))

d4.dev[j] <- d4.glm$dev
d4.coeff[j,] <- d4.glm$coeff
d4.linear[,j] <- (d4.glm$coeff[1]+ d4.glm$coeff[2]*xt.local )*kweights

} 
# j loop grid

thetastar<- (apply(d4.linear,1, sum) *gridint)

# keep nonparametric part fixed, and fit linear terms for x1 and x2
#set maxit=5, it is enough to update the values
para.glm<- glm(factor(y)~ -1+ x1+x2+offset(thetastar) , family = binomial(link = "logit"), control=glm.control(maxit=5))
bdiff <- sum(abs(para.glm$coeff-bcoeff))
bcoeff <- para.glm$coeff
} 
#end of while 

#usually, the algorithm converges
notconv<-0

#if nitrt==30 then non-convergence
if (nitrt==30) {
   print("ERROR")
   notconv<- 1
            }

intDev <- sum(d4.dev)* gridint
teststat0<- -(intDev- g0.glm$dev )



d4.H<- proj.ep.symmetric(xt, tgrid, h)
degfree <- d4.H$defree 
chipvalue<- 1.0- pchisq(teststat0, degfree-1)

list(intDev=intDev, teststat0 = teststat0, bcoeff=bcoeff,  thetastar=thetastar, degfree=degfree, chipvalue=chipvalue, notconv=notconv)

}



==> jbes2016-0154code online supplementary/gplm_sim_example3_orthogonal.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 3, x random, uniform on [-0.5,1]
# z1 and z2 orthogonal to x
# need to run the functions defined towards the end of this file
# need to specify the sample size, value of a=0,1,2,3,  and set the random.seed

### load mgcv package
library("mgcv")
library("MASS")


#partial linear exp example 3
#exp nonlinear trend
#a=3 n=200  
set.seed(20121025)

#a=2 n=200  set.seed(20130224)
#a=1.0  n=200 set.seed(20130301)
#a=0.0 n=200 set.seed(20130304)

#a=0.0 n=100  set.seed(201501233)
#a=1 n=100 set.seed(201502233)
#a=2 n=100   set.seed(201502566)
#a=3 n=100 set.seed(201502588)

#sample size 100 and 200
samplen <- 200
Nsim<- 5000

# try 5 values of bandwidth
hchoice<- c(0.15, 0.2,  0.25,    0.3, 0.4)
hlength<- length(hchoice)
nlnrcov<- 2

#grid points on [-0.5,1]
tgrid <- seq(-0.5, 1.0, 0.005) #length 301


#initialization
intD <- matrix(0, nrow=Nsim, ncol=hlength)
teststat <- matrix(0, nrow=Nsim, ncol=hlength)
pvalue <- matrix(0, nrow=Nsim, ncol=hlength)
degfee<- matrix(0, nrow=Nsim, ncol=hlength)
mdiff<- matrix(0, nrow=Nsim, ncol=hlength)

# to check convergence 
conv<- matrix(1, nrow=Nsim, ncol=hlength)

bb<- matrix(0, nrow=Nsim, ncol=(nlnrcov*hlength))
mhat <- matrix(0, nrow=samplen, ncol=(hlength*Nsim))

AICc<- matrix(0, nrow=Nsim, ncol=hlength)
AICch<- rep(0.1, Nsim)
AICcpvalue<- rep(0.99999, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.15, Nsim)
adaptivepvalue<-rep(0.99999, Nsim)

x2xtcorr <- rep(0, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)


a <- 3.0 
for (k in 1:Nsim) {



checkdata<- rep(0, length(tgrid))

# to simulate correlated data rho=0.3
varmat<- matrix(c(1.0, 0.3,0.3, 1.0),2,2)

########## random design check if every neighborhood has at least 5 points at smallest h #############
while (any(checkdata<=5))
{
  xdata<- mvrnorm(samplen, rep(0, 2), varmat)

  xtmp<- pnorm(xdata[,2])
  xt<-  1.5*(xtmp-min(xtmp))/(max(xtmp)-min(xtmp)) -0.5
#so that xt is unfirom on (-0.5,1) with min=-0.5 and max=1

  checkdata <- countdata(xt, tgrid, 0.15)
}

  x2<- 0.5*xdata[,1]
  x1<- ifelse( (runif(samplen,-1,1))>0, 1, -1)

  t.order <- order(xt)
  xt <- xt[t.order]
  x1 <- x1[t.order]
  x2<-x2[t.order]

  
  incvec<- rep(1, samplen)
  

  xtt <- cbind(incvec, xt)

#least squares projection matrix of intercept and xt
  proj.li.xt<- xtt %*%(solve( t(xtt) %*% xtt))%*% t(xtt)

#to make z1 (x1.th) and z2 (x2.th) orthogonal to xt
  x1.th <- (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*%x1

  x2.th <-  (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*% x2

  beta1 <-  0.1
  beta2<-  -0.1

  truemt <- a*exp(-16*xt*xt)
  eta <-  -1+beta1*x1.th+beta2*x2.th + truemt

  p0 <- exp(eta)/(1+exp(eta))
  y0 <- as.integer(rbinom(samplen, 1, p0))

t.range<- max(xt)-min(xt)
x2xtcorr[k] <- cor(x2, xt)

d4 <- data.frame(x1.th, x2.th, xt, y0)
names(d4)<- c("x1.th", "x2.th", "xt", "y0")

tgrid <- seq(-0.5, 1.0, 0.005) #length 301


AICcmin <- 10

for (hi in 1: hlength) {
h<- hchoice[hi]
#call the function
semilogit<- anodev.gplm.logit.chisq(d4$y0 , d4$x1.th, d4$x2.th, d4$xt, tgrid, h)

# proposed chi-square test statistic 
teststat[k, hi]<-  semilogit$teststat0
intD[k,hi]<-  semilogit$intDev
pvalue[k, hi]<- semilogit$chipvalue

mdiff[k, hi]<- sum( (semilogit$thetastar-truemt)^2)/samplen
# if non-convergent
if (semilogit$notconv==1)  conv[k, hi] <-0

degfee[k, hi] <- semilogit$degfree
bb[k,((hi*2-1): (hi*2))]<- semilogit$bcoeff
#b1, b2 for h=0.15, then b1, b2 for h=0.2, ...
 
mhat[, ((k-1)*hlength+hi)] <- semilogit$thetastar
#mhat for h1, h2, ... h5

#calculate AICc and find AICcmin
AICc[k, hi] <- log(intD[k,hi]/ samplen) + 2*(degfee[k, hi] +1) /(samplen - degfee[k, hi] -2)
if  ((AICc[k, hi] < AICcmin) && (conv[k,hi]==1)) { AICcmin <- AICc[k, hi] 
                                               AICch[k] <- h
                                               }

#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  ((pvalue[k,hi] < adaptivepvalue[k]) && (conv[k,hi]==1)) { adaptivepvalue[k] <- pvalue[k,hi] 
                                                              adaptiveh[k]<- h
                                                           }

  } 
#end hi bandiwdth
#use convergent h to select AICch
if (any(conv[k,]==1)) {
  findaicc<- (hchoice==AICch[k] )
  AICcpvalue[k] <- pvalue[k, findaicc]
  }
 else {cat("all h values fail to converge\n")}
 
#mgcv package
b.gam <- gam(d4$y0~ d4$x1.th+d4$x2.th+s(d4$xt), method="REML", family = binomial(link = "logit"))
gam.p0[k] <- summary(b.gam, p.type=0)$s.pv
gam.p1[k] <- summary(b.gam, p.type=1)$s.pv
gam.pn[k] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[k] <- summary(b.gam)$edf
gam.ts[k] <- summary(b.gam)$chi.sq

cat(k,"/")
} 
# k loop

testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=hlength, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2

degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                             mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                             mean(degfee[,5]), sd(degfee[,5])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))

print("gam")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))/Nsim
print(summary(gam.edf))
print(sqrt(var(gam.edf)))

print(summary(x2xtcorr))

print(sd(x2xtcorr))



####check convergence  for fixed bandwidth 

print( colSums(conv))

testresults3<- round(matrix(c(hchoice, ((colSums((pvalue*conv>0) & (pvalue*conv <=0.05)))/colSums(conv))),nrow=2,ncol=hlength, byrow=TRUE),6)
print(testresults3)


####chcek convergence  for the smallest bandwidth

print( sum(conv[,1]))
testresults4<- rep(0, hlength)
testresults4[1]<- sum((pvalue[,1]*conv[,1])<=0.05)/sum(conv[,1]) 
testresults4[2]<- sum((pvalue[,2]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[3]<- sum((pvalue[,3]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[4]<- sum((pvalue[,4]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[5] <- sum((pvalue[,5]*conv[,1])<=0.05)/sum(conv[,1])
print(round(matrix(c(hchoice, testresults4),nrow=2,ncol=hlength, byrow=TRUE),6))




#####################################################

#count number of data points around each grid point 
countdata=function(xdata, xgrid, h)
{ #logit data need to careful about y

  nsize <-length(xdata)
  gridlength <- length(xgrid)
  ncount <- rep(0, gridlength)
  for(i in 1:gridlength){
    xnhd<- ifelse(abs(xdata-xgrid[i])<=h,1,0)
    ncount[i]=sum(xnhd)
  }
  ncount
}

#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}

#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}

#######analysis of deviance function for logistic partially linear model ##########
#using Epanechnikov kernel, xgrid must be equally spaced
# testing no effect of xt
#x1 x2 linear part 
#xt nonparametric part
anodev.gplm.logit.chisq <- function(y, x1, x2, xt, tgrid, h)
{
g.glm<- glm(factor(y) ~  x1+x2+xt, family = binomial(link = "logit"))
#get initial value for parameters
bcoeff<- g.glm$coeff[2:3]


g0.glm<- glm(factor(y) ~  x1+x2, family = binomial(link = "logit"))

samplen<- length(y)
#normalizing weights integrated over tgrid to 1
gridlength <- length(tgrid)
gridint <- tgrid[2] - tgrid[1]
bigK <- matrix(0, ncol=gridlength, nrow=samplen)
for (i in 1:samplen)
            bigK[i,] <-  (epkernel(((xt[i] - tgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=samplen, ncol=samplen) %*% bigK)

# use local likelihood
d4.dev <- rep(0, length(tgrid))
d4.coeff <- matrix(0, nrow=length(tgrid), ncol=2)
d4.linear <- matrix(0, ncol=length(tgrid), nrow=samplen)

nitrt <- 0
bdiff <- 100

#iteration begins
while ((bdiff >0.001) & (nitrt <30)) {
nitrt<- nitrt+1
for (j in 1:length(tgrid)) {
xt.local <- xt-tgrid[j]
kweights <- bigKK[,j]

# keep parametric part fixed, and fit local linear for xt
#set maxit=5, it is enough to update the values
#offset(I(1.3 * X1))
d4.glm<- glm(factor(y)~ offset(bcoeff[1]*x1)+offset(bcoeff[2]*x2)+xt.local , family = binomial(link = "logit"), weights=kweights, control=glm.control(maxit=5))

d4.dev[j] <- d4.glm$dev
d4.coeff[j,] <- d4.glm$coeff
d4.linear[,j] <- (d4.glm$coeff[1]+ d4.glm$coeff[2]*xt.local )*kweights

} 
# j loop grid

thetastar<- (apply(d4.linear,1, sum) *gridint)

# keep nonparametric part fixed, and fit linear terms for x1 and x2
#set maxit=5, it is enough to update the values
para.glm<- glm(factor(y)~ -1+ x1+x2+offset(thetastar) , family = binomial(link = "logit"), control=glm.control(maxit=5))
bdiff <- sum(abs(para.glm$coeff-bcoeff))
bcoeff <- para.glm$coeff
} 
#end of while 

#usually, the algorithm converges
notconv<-0

#if nitrt==30 then non-convergence
if (nitrt==30) {
   print("ERROR")
   notconv<- 1
            }

intDev <- sum(d4.dev)* gridint
teststat0<- -(intDev- g0.glm$dev )



d4.H<- proj.ep.symmetric(xt, tgrid, h)
degfree <- d4.H$defree 
chipvalue<- 1.0- pchisq(teststat0, degfree-1)

list(intDev=intDev, teststat0 = teststat0, bcoeff=bcoeff,  thetastar=thetastar, degfree=degfree, chipvalue=chipvalue, notconv=notconv)

}

==> jbes2016-0154code online supplementary/gplm_sim_example4_non-orthogonal.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 4, x random, uniform on [-0.5,1]
# z1 and z2 non-orthogonal to x
# need to run the functions defined towards the end of this file
# need to specify the sample size, value of a=0.5, 1, 1.5  and set the random.seed

### load mgcv package
library("mgcv")
library("MASS")


#logistic partial linear cos example 4
# cos a=1.5 n=200 
set.seed(20121003)

#a=1.5 n=100 set.seed(20150208)
#cos a=1 n=200    set.seed(20121024)
#cos a=1 n=100  set.seed(201502977)
#cos a=0.5 n=100 set.seed(201502077)
#cos a=0.5 n=200   set.seed(20121019)

#sample size 100 and 200
samplen <- 200
Nsim<- 5000

# try 5 values of bandwidth
hchoice<- c(0.15, 0.2,  0.25,    0.3, 0.4)
hlength<- length(hchoice)
nlnrcov<- 2

#grid points on [-0.5,1]
tgrid <- seq(-0.5, 1.0, 0.005) #length 301


#initialization
intD <- matrix(0, nrow=Nsim, ncol=hlength)
teststat <- matrix(0, nrow=Nsim, ncol=hlength)
pvalue <- matrix(0, nrow=Nsim, ncol=hlength)
degfee<- matrix(0, nrow=Nsim, ncol=hlength)
mdiff<- matrix(0, nrow=Nsim, ncol=hlength)

# to check convergence 
conv<- matrix(1, nrow=Nsim, ncol=hlength)

bb<- matrix(0, nrow=Nsim, ncol=(nlnrcov*hlength))
mhat <- matrix(0, nrow=samplen, ncol=(hlength*Nsim))

AICc<- matrix(0, nrow=Nsim, ncol=hlength)
AICch<- rep(0.1, Nsim)
AICcpvalue<- rep(0.99999, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.15, Nsim)
adaptivepvalue<-rep(0.99999, Nsim)

x2xtcorr <- rep(0, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)


a <- 1.5
for (k in 1:Nsim) {



checkdata<- rep(0, length(tgrid))

# to simulate correlated data rho=0.3
varmat<- matrix(c(1.0, 0.3,0.3, 1.0),2,2)

########## random design check if every neighborhood has at least 5 points at smallest h #############
while (any(checkdata<=5))
{
  xdata<- mvrnorm(samplen, rep(0, 2), varmat)

  xtmp<- pnorm(xdata[,2])
  xt<-  1.5*(xtmp-min(xtmp))/(max(xtmp)-min(xtmp)) -0.5
#so that xt is unfirom on (-0.5,1) with min=-0.5 and max=1

  checkdata <- countdata(xt, tgrid, 0.15)
}

  x2<- 0.5*xdata[,1]
  x1<- ifelse( (runif(samplen,-1,1))>0, 1, -1)

  t.order <- order(xt)
  xt <- xt[t.order]
  x1 <- x1[t.order]
  x2<-x2[t.order]

  
  incvec<- rep(1, samplen)
  
###########non-orthogonal 
  #xtt <- cbind(incvec, xt)
  #least squares projection matrix of intercept and xt
  #proj.li.xt<- xtt %*%(solve( t(xtt) %*% xtt))%*% t(xtt)

 #to make z1 (x1.th) and z2 (x2.th) orthogonal to xt
 # x1.th <- (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*%x1
 # x2.th <-  (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*% x2

#non-orthogonal 
  x1.th<- x1
  x2.th<- x2

  beta1 <-  0.1
  beta2<-  -0.1


  truemt <- a*cos(2*pi*xt)
 
  eta <-  -1+beta1*x1.th+beta2*x2.th + truemt

  p0 <- exp(eta)/(1+exp(eta))
  y0 <- as.integer(rbinom(samplen, 1, p0))

t.range<- max(xt)-min(xt)
x2xtcorr[k] <- cor(x2, xt)

d4 <- data.frame(x1.th, x2.th, xt, y0)
names(d4)<- c("x1.th", "x2.th", "xt", "y0")

tgrid <- seq(-0.5, 1.0, 0.005) #length 301


AICcmin <- 10

for (hi in 1: hlength) {
h<- hchoice[hi]
#call the function
semilogit<- anodev.gplm.logit.chisq(d4$y0 , d4$x1.th, d4$x2.th, d4$xt, tgrid, h)

# proposed chi-square test statistic 
teststat[k, hi]<-  semilogit$teststat0
intD[k,hi]<-  semilogit$intDev
pvalue[k, hi]<- semilogit$chipvalue

mdiff[k, hi]<- sum( (semilogit$thetastar-truemt)^2)/samplen
# if non-convergent
if (semilogit$notconv==1)  conv[k, hi] <-0

degfee[k, hi] <- semilogit$degfree
bb[k,((hi*2-1): (hi*2))]<- semilogit$bcoeff
#b1, b2 for h=0.15, then b1, b2 for h=0.2, ...
 
mhat[, ((k-1)*hlength+hi)] <- semilogit$thetastar
#mhat for h1, h2, ... h5

#calculate AICc and find AICcmin
AICc[k, hi] <- log(intD[k,hi]/ samplen) + 2*(degfee[k, hi] +1) /(samplen - degfee[k, hi] -2)
if  ((AICc[k, hi] < AICcmin) && (conv[k,hi]==1)) { AICcmin <- AICc[k, hi] 
                                               AICch[k] <- h
                                               }

#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  ((pvalue[k,hi] < adaptivepvalue[k]) && (conv[k,hi]==1)) { adaptivepvalue[k] <- pvalue[k,hi] 
                                                              adaptiveh[k]<- h
                                                           }

  } 
#end hi bandiwdth
#use convergent h to select AICch
if (any(conv[k,]==1)) {
  findaicc<- (hchoice==AICch[k] )
  AICcpvalue[k] <- pvalue[k, findaicc]
  }
 else {cat("all h values fail to converge\n")}
 
#mgcv package
b.gam <- gam(d4$y0~ d4$x1.th+d4$x2.th+s(d4$xt), method="REML", family = binomial(link = "logit"))
gam.p0[k] <- summary(b.gam, p.type=0)$s.pv
gam.p1[k] <- summary(b.gam, p.type=1)$s.pv
gam.pn[k] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[k] <- summary(b.gam)$edf
gam.ts[k] <- summary(b.gam)$chi.sq

cat(k,"/")
} 
# k loop

testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=hlength, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2

degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                             mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                             mean(degfee[,5]), sd(degfee[,5])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))

print("gam")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))/Nsim
print(summary(gam.edf))
print(sqrt(var(gam.edf)))

print(summary(x2xtcorr))

print(sd(x2xtcorr))



####check convergence  for fixed bandwidth 

print( colSums(conv))

testresults3<- round(matrix(c(hchoice, ((colSums((pvalue*conv>0) & (pvalue*conv <=0.05)))/colSums(conv))),nrow=2,ncol=hlength, byrow=TRUE),6)
print(testresults3)


####chcek convergence  for the smallest bandwidth

print( sum(conv[,1]))
testresults4<- rep(0, hlength)
testresults4[1]<- sum((pvalue[,1]*conv[,1])<=0.05)/sum(conv[,1]) 
testresults4[2]<- sum((pvalue[,2]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[3]<- sum((pvalue[,3]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[4]<- sum((pvalue[,4]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[5] <- sum((pvalue[,5]*conv[,1])<=0.05)/sum(conv[,1])
print(round(matrix(c(hchoice, testresults4),nrow=2,ncol=hlength, byrow=TRUE),6))




#####################################################

#count number of data points around each grid point 
countdata=function(xdata, xgrid, h)
{ #logit data need to careful about y

  nsize <-length(xdata)
  gridlength <- length(xgrid)
  ncount <- rep(0, gridlength)
  for(i in 1:gridlength){
    xnhd<- ifelse(abs(xdata-xgrid[i])<=h,1,0)
    ncount[i]=sum(xnhd)
  }
  ncount
}

#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}

#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}

#######analysis of deviance function for logistic partially linear model ##########
#using Epanechnikov kernel, xgrid must be equally spaced
# testing no effect of xt
#x1 x2 linear part 
#xt nonparametric part
anodev.gplm.logit.chisq <- function(y, x1, x2, xt, tgrid, h)
{
g.glm<- glm(factor(y) ~  x1+x2+xt, family = binomial(link = "logit"))
#get initial value for parameters
bcoeff<- g.glm$coeff[2:3]


g0.glm<- glm(factor(y) ~  x1+x2, family = binomial(link = "logit"))

samplen<- length(y)
#normalizing weights integrated over tgrid to 1
gridlength <- length(tgrid)
gridint <- tgrid[2] - tgrid[1]
bigK <- matrix(0, ncol=gridlength, nrow=samplen)
for (i in 1:samplen)
            bigK[i,] <-  (epkernel(((xt[i] - tgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=samplen, ncol=samplen) %*% bigK)

# use local likelihood
d4.dev <- rep(0, length(tgrid))
d4.coeff <- matrix(0, nrow=length(tgrid), ncol=2)
d4.linear <- matrix(0, ncol=length(tgrid), nrow=samplen)

nitrt <- 0
bdiff <- 100

#iteration begins
while ((bdiff >0.001) & (nitrt <30)) {
nitrt<- nitrt+1
for (j in 1:length(tgrid)) {
xt.local <- xt-tgrid[j]
kweights <- bigKK[,j]

# keep parametric part fixed, and fit local linear for xt
#set maxit=5, it is enough to update the values
#offset(I(1.3 * X1))
d4.glm<- glm(factor(y)~ offset(bcoeff[1]*x1)+offset(bcoeff[2]*x2)+xt.local , family = binomial(link = "logit"), weights=kweights, control=glm.control(maxit=5))

d4.dev[j] <- d4.glm$dev
d4.coeff[j,] <- d4.glm$coeff
d4.linear[,j] <- (d4.glm$coeff[1]+ d4.glm$coeff[2]*xt.local )*kweights

} 
# j loop grid

thetastar<- (apply(d4.linear,1, sum) *gridint)

# keep nonparametric part fixed, and fit linear terms for x1 and x2
#set maxit=5, it is enough to update the values
para.glm<- glm(factor(y)~ -1+ x1+x2+offset(thetastar) , family = binomial(link = "logit"), control=glm.control(maxit=5))
bdiff <- sum(abs(para.glm$coeff-bcoeff))
bcoeff <- para.glm$coeff
} 
#end of while 

#usually, the algorithm converges
notconv<-0

#if nitrt==30 then non-convergence
if (nitrt==30) {
   print("ERROR")
   notconv<- 1
            }

intDev <- sum(d4.dev)* gridint
teststat0<- -(intDev- g0.glm$dev )



d4.H<- proj.ep.symmetric(xt, tgrid, h)
degfree <- d4.H$defree 
chipvalue<- 1.0- pchisq(teststat0, degfree-1)

list(intDev=intDev, teststat0 = teststat0, bcoeff=bcoeff,  thetastar=thetastar, degfree=degfree, chipvalue=chipvalue, notconv=notconv)

}

==> jbes2016-0154code online supplementary/gplm_sim_example4_orthogonal.txt <==
# Code for the Journal of Business and Economic Statistics paper with title 
#"Analysis of Deviance for Hypothesis Testing in Generalized Partially Linear Models"
# by Wolfgang Karl Hardle and Li-Shan Huang
# Example 4, x random, uniform on [-0.5,1]
# z1 and z2 orthogonal to x
# need to run the functions defined towards the end of this file
# need to specify the sample size, value of a=0.5, 1, 1.5  and set the random.seed

### load mgcv package
library("mgcv")
library("MASS")


#logistic partial linear cos example 4
# cos a=1.5 n=200 
set.seed(20121003)

#a=1.5 n=100 set.seed(20150208)
#cos a=1 n=200    set.seed(20121024)
#cos a=1 n=100  set.seed(201502977)
#cos a=0.5 n=100 set.seed(201502077)
#cos a=0.5 n=200   set.seed(20121019)

#sample size 100 and 200
samplen <- 200
Nsim<- 5000

# try 5 values of bandwidth
hchoice<- c(0.15, 0.2,  0.25,    0.3, 0.4)
hlength<- length(hchoice)
nlnrcov<- 2

#grid points on [-0.5,1]
tgrid <- seq(-0.5, 1.0, 0.005) #length 301


#initialization
intD <- matrix(0, nrow=Nsim, ncol=hlength)
teststat <- matrix(0, nrow=Nsim, ncol=hlength)
pvalue <- matrix(0, nrow=Nsim, ncol=hlength)
degfee<- matrix(0, nrow=Nsim, ncol=hlength)
mdiff<- matrix(0, nrow=Nsim, ncol=hlength)

# to check convergence 
conv<- matrix(1, nrow=Nsim, ncol=hlength)

bb<- matrix(0, nrow=Nsim, ncol=(nlnrcov*hlength))
mhat <- matrix(0, nrow=samplen, ncol=(hlength*Nsim))

AICc<- matrix(0, nrow=Nsim, ncol=hlength)
#set the initial value as the smallest bandwidth
AICch<- rep(0.15, Nsim)
AICcpvalue<- rep(0.99999, Nsim)

#Horowitz and Spokoiny (2001)
#set the initial value as the smallest bandwidth
adaptiveh<-rep(0.15, Nsim)
adaptivepvalue<-rep(0.99999, Nsim)

x2xtcorr <- rep(0, Nsim)

# for gam in mgcv
gam.p0 <-rep(0, Nsim)
gam.p1 <- rep(0, Nsim)
gam.pn<- rep(0, Nsim)
gam.edf<- rep(0, Nsim)
gam.ts <- rep(0, Nsim)


a <- 1.5
for (k in 1:Nsim) {



checkdata<- rep(0, length(tgrid))

# to simulate correlated data rho=0.3
varmat<- matrix(c(1.0, 0.3,0.3, 1.0),2,2)

########## random design check if every neighborhood has at least 5 points at smallest h #############
while (any(checkdata<=5))
{
  xdata<- mvrnorm(samplen, rep(0, 2), varmat)

  xtmp<- pnorm(xdata[,2])
  xt<-  1.5*(xtmp-min(xtmp))/(max(xtmp)-min(xtmp)) -0.5
#so that xt is unfirom on (-0.5,1) with min=-0.5 and max=1

  checkdata <- countdata(xt, tgrid, 0.15)
}

  x2<- 0.5*xdata[,1]
  x1<- ifelse( (runif(samplen,-1,1))>0, 1, -1)

  t.order <- order(xt)
  xt <- xt[t.order]
  x1 <- x1[t.order]
  x2<-x2[t.order]

  
  incvec<- rep(1, samplen)
  

  xtt <- cbind(incvec, xt)

#least squares projection matrix of intercept and xt
  proj.li.xt<- xtt %*%(solve( t(xtt) %*% xtt))%*% t(xtt)

#to make z1 (x1.th) and z2 (x2.th) orthogonal to xt
  x1.th <- (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*%x1

  x2.th <-  (diag(1, nrow=samplen, ncol=samplen)- proj.li.xt) %*% x2

  beta1 <-  0.1
  beta2<-  -0.1


  truemt <- a*cos(2*pi*xt)
 
  eta <-  -1+beta1*x1.th+beta2*x2.th + truemt

  p0 <- exp(eta)/(1+exp(eta))
  y0 <- as.integer(rbinom(samplen, 1, p0))

t.range<- max(xt)-min(xt)
x2xtcorr[k] <- cor(x2, xt)

d4 <- data.frame(x1.th, x2.th, xt, y0)
names(d4)<- c("x1.th", "x2.th", "xt", "y0")

tgrid <- seq(-0.5, 1.0, 0.005) #length 301


AICcmin <- 10

for (hi in 1: hlength) {
h<- hchoice[hi]
#call the function
semilogit<- anodev.gplm.logit.chisq(d4$y0 , d4$x1.th, d4$x2.th, d4$xt, tgrid, h)

# proposed chi-square test statistic 
teststat[k, hi]<-  semilogit$teststat0
intD[k,hi]<-  semilogit$intDev
pvalue[k, hi]<- semilogit$chipvalue

mdiff[k, hi]<- sum( (semilogit$thetastar-truemt)^2)/samplen
# if non-convergent
if (semilogit$notconv==1)  conv[k, hi] <-0

degfee[k, hi] <- semilogit$degfree
bb[k,((hi*2-1): (hi*2))]<- semilogit$bcoeff
#b1, b2 for h=0.15, then b1, b2 for h=0.2, ...
 
mhat[, ((k-1)*hlength+hi)] <- semilogit$thetastar
#mhat for h1, h2, ... h5

#calculate AICc and find AICcmin
AICc[k, hi] <- log(intD[k,hi]/ samplen) + 2*(degfee[k, hi] +1) /(samplen - degfee[k, hi] -2)
if  ((AICc[k, hi] < AICcmin) && (conv[k,hi]==1)) { AICcmin <- AICc[k, hi] 
                                               AICch[k] <- h
                                               }

#find the smallest pvalue based on Horowitz and Spokoiny (2001)
if  ((pvalue[k,hi] < adaptivepvalue[k]) && (conv[k,hi]==1)) { adaptivepvalue[k] <- pvalue[k,hi] 
                                                              adaptiveh[k]<- h
                                                           }

  } 
#end hi bandiwdth
#use convergent h to select AICch
if (any(conv[k,]==1)) {
  findaicc<- (hchoice==AICch[k] )
  AICcpvalue[k] <- pvalue[k, findaicc]
  }
 else {cat("all h values fail to converge\n")}
 
#mgcv package
b.gam <- gam(d4$y0~ d4$x1.th+d4$x2.th+s(d4$xt), method="REML", family = binomial(link = "logit"))
gam.p0[k] <- summary(b.gam, p.type=0)$s.pv
gam.p1[k] <- summary(b.gam, p.type=1)$s.pv
gam.pn[k] <- summary(b.gam, p.type=-1)$s.pv
gam.edf[k] <- summary(b.gam)$edf
gam.ts[k] <- summary(b.gam)$chi.sq

cat(k,"/")
} 
# k loop

testresults1<- round(matrix(c(hchoice, colSums(pvalue<=0.05)/Nsim),nrow=2,ncol=hlength, byrow=TRUE),6); testresults1
testresults2<-  round(matrix(c(mean(AICch), sd(AICch), sum(AICcpvalue<0.05)/Nsim, mean(adaptiveh), sd(adaptiveh), sum(adaptivepvalue<0.05)/Nsim),nrow=2,byrow=TRUE),6);testresults2

degresults<-  round(matrix(c(mean(degfee[,1]), sd(degfee[,1]), mean(degfee[,2]), sd(degfee[,2]),
                             mean(degfee[,3]), sd(degfee[,3]), mean(degfee[,4]), sd(degfee[,4]),
                             mean(degfee[,5]), sd(degfee[,5])), nrow=2,byrow=FALSE),6);degresults

print(table(AICch))
print(table(adaptiveh))

print("gam")
print(sum(gam.p0<=0.05))/Nsim
print(sum(gam.p1<=0.05))/Nsim
print(sum(gam.pn<=0.05))/Nsim
print(summary(gam.edf))
print(sqrt(var(gam.edf)))

print(summary(x2xtcorr))

print(sd(x2xtcorr))



####check convergence  for fixed bandwidth 

print( colSums(conv))

testresults3<- round(matrix(c(hchoice, ((colSums((pvalue*conv>0) & (pvalue*conv <=0.05)))/colSums(conv))),nrow=2,ncol=hlength, byrow=TRUE),6)
print(testresults3)


####chcek convergence  for the smallest bandwidth

print( sum(conv[,1]))
testresults4<- rep(0, hlength)
testresults4[1]<- sum((pvalue[,1]*conv[,1])<=0.05)/sum(conv[,1]) 
testresults4[2]<- sum((pvalue[,2]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[3]<- sum((pvalue[,3]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[4]<- sum((pvalue[,4]*conv[,1])<=0.05)/sum(conv[,1])
testresults4[5] <- sum((pvalue[,5]*conv[,1])<=0.05)/sum(conv[,1])
print(round(matrix(c(hchoice, testresults4),nrow=2,ncol=hlength, byrow=TRUE),6))




#####################################################

#count number of data points around each grid point 
countdata=function(xdata, xgrid, h)
{ #logit data need to careful about y

  nsize <-length(xdata)
  gridlength <- length(xgrid)
  ncount <- rep(0, gridlength)
  for(i in 1:gridlength){
    xnhd<- ifelse(abs(xdata-xgrid[i])<=h,1,0)
    ncount[i]=sum(xnhd)
  }
  ncount
}

#Epanechnikov kernel function
epkernel <- 
function(x)
{
        temp <- 0.75 * (1 - x * x)
        temp[x <= -1] <- 0.
        temp[x >= 1] <- 0.
        temp
}

#smoother matrix in Huang and Chen (2008)
# Epanechnikov kernel	
#normlizing & symmatric & sum to one
proj.ep.symmetric<- 
function(x, xgrid, h)
{
        gridlength <- length(xgrid)
        datalength<- length(x)
        gridint <- xgrid[2] - xgrid[1]
        localproj <- matrix(0, ncol = datalength, nrow = datalength)
        bigK <- matrix(0, ncol=gridlength, nrow=datalength)
        for (i in 1:datalength)
            bigK[i,] <-  (epkernel(((x[i] - xgrid)/h))/h)
         
        adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
        bigKK <- (diag(adjvect,nrow=datalength, ncol=datalength) %*% bigK)

        for(i in 1:gridlength) {
                kweight <- diag(bigKK[,i], ncol = datalength)
                bigX <- cbind(rep(1, length(x)), (x - xgrid[i]))
                localH <- bigX %*% (solve(t(bigX) %*% kweight %*% bigX)) %*% t(bigX) %*% kweight
                localproj <- localproj + kweight %*% localH
        }
        localproj <- localproj * gridint
        defree <- sum(diag(localproj))
        list(Hstar = localproj, defree = defree)
}

#######analysis of deviance function for logistic partially linear model ##########
#using Epanechnikov kernel, xgrid must be equally spaced
# testing no effect of xt
#x1 x2 linear part 
#xt nonparametric part
anodev.gplm.logit.chisq <- function(y, x1, x2, xt, tgrid, h)
{
g.glm<- glm(factor(y) ~  x1+x2+xt, family = binomial(link = "logit"))
#get initial value for parameters
bcoeff<- g.glm$coeff[2:3]


g0.glm<- glm(factor(y) ~  x1+x2, family = binomial(link = "logit"))

samplen<- length(y)
#normalizing weights integrated over tgrid to 1
gridlength <- length(tgrid)
gridint <- tgrid[2] - tgrid[1]
bigK <- matrix(0, ncol=gridlength, nrow=samplen)
for (i in 1:samplen)
            bigK[i,] <-  (epkernel(((xt[i] - tgrid)/h))/h)
adjvect <- as.numeric(1/ bigK %*% rep(gridint,gridlength))
bigKK <- (diag(adjvect,nrow=samplen, ncol=samplen) %*% bigK)

# use local likelihood
d4.dev <- rep(0, length(tgrid))
d4.coeff <- matrix(0, nrow=length(tgrid), ncol=2)
d4.linear <- matrix(0, ncol=length(tgrid), nrow=samplen)

nitrt <- 0
bdiff <- 100

#iteration begins
while ((bdiff >0.001) & (nitrt <30)) {
nitrt<- nitrt+1
for (j in 1:length(tgrid)) {
xt.local <- xt-tgrid[j]
kweights <- bigKK[,j]

# keep parametric part fixed, and fit local linear for xt
#set maxit=5, it is enough to update the values
#offset(I(1.3 * X1))
d4.glm<- glm(factor(y)~ offset(bcoeff[1]*x1)+offset(bcoeff[2]*x2)+xt.local , family = binomial(link = "logit"), weights=kweights, control=glm.control(maxit=5))

d4.dev[j] <- d4.glm$dev
d4.coeff[j,] <- d4.glm$coeff
d4.linear[,j] <- (d4.glm$coeff[1]+ d4.glm$coeff[2]*xt.local )*kweights

} 
# j loop grid

thetastar<- (apply(d4.linear,1, sum) *gridint)

# keep nonparametric part fixed, and fit linear terms for x1 and x2
#set maxit=5, it is enough to update the values
para.glm<- glm(factor(y)~ -1+ x1+x2+offset(thetastar) , family = binomial(link = "logit"), control=glm.control(maxit=5))
bdiff <- sum(abs(para.glm$coeff-bcoeff))
bcoeff <- para.glm$coeff
} 
#end of while 

#usually, the algorithm converges
notconv<-0

#if nitrt==30 then non-convergence
if (nitrt==30) {
   print("ERROR")
   notconv<- 1
            }

intDev <- sum(d4.dev)* gridint
teststat0<- -(intDev- g0.glm$dev )



d4.H<- proj.ep.symmetric(xt, tgrid, h)
degfree <- d4.H$defree 
chipvalue<- 1.0- pchisq(teststat0, degfree-1)

list(intDev=intDev, teststat0 = teststat0, bcoeff=bcoeff,  thetastar=thetastar, degfree=degfree, chipvalue=chipvalue, notconv=notconv)

}
